Practical Timing Side Channel Attacks on Memory Compression

Compression algorithms are widely used as they save memory without losing data. However, elimination of redundant symbols and sequences in data leads to a compression side channel. So far, compression attacks have only focused on the compression-ratio side channel, i.e., the size of compressed data,and largely targeted HTTP traffic and website content. In this paper, we present the first memory compression attacks exploiting timing side channels in compression algorithms, targeting a broad set of applications using compression. Our work systematically analyzes different compression algorithms and demonstrates timing leakage in each. We present Comprezzor,an evolutionary fuzzer which finds memory layouts that lead to amplified latency differences for decompression and therefore enable remote attacks. We demonstrate a remote covert channel exploiting small local timing differences transmitting on average 643.25 bit/h over 14 hops over the internet. We also demonstrate memory compression attacks that can leak secrets bytewise as well as in dictionary attacks in three different case studies. First, we show that an attacker can disclose secrets co-located and compressed with attacker data in PHP applications using Memcached. Second, we present an attack that leaks database records from PostgreSQL, managed by a Python-Flask application, over the internet. Third, we demonstrate an attack that leaks secrets from transparently compressed pages with ZRAM,the memory compression module in Linux. We conclude that memory-compression attacks are a practical threat.

==> data/basic-bytewise.csv <==
Index;Offset;Time
0;SECRES;3549.15
40;SECRE1;3562.05
80;SECRET;3509.4725
120;SECRE2;3557.6825
160;SECRE5;3551.2625
200;SECRE7;3559.2675
240;SECREP;3558.2725
280;SECREZ;3568.5925

==> data/basic-dict.csv <==
Index;Offset;Time
0;FOOBAR;4033.25
40;SECRET;3927.5
80;PYTHON;4014
120;123456;4002.5
160;COOKIE;4001
200;SOMEDA;4010.5
240;ADMIN1;4036.75
280;NOPENO;3985.75

==> data/memcached_attack_median.csv <==
Index;Offset;Time
1;03eBxD;1065019
2;0sJpg1;1033185
3;0vPW0q;1047238.5
4;1Lz0k2;1030437.5
5;3KYqvp;1042524.5
6;4TtvlA;1029332
7;4xYKKA;1033052
8;5BEm0D;1045810.5
9;5HKlNH;1088215
10;5K0jb0;1052903.5
11;5VZwPk;1030375
12;6vXFo0;1049997.5
13;7QLzq5;1046272
14;8Gc6xQ;1055249
15;8kX92B;1032794
16;9DnsiK;1048987
17;9JZHNT;1072073.5
18;AOcfK7;1048985.5
19;AsQcLI;1064393.5
20;B4AXcG;1047203.5
21;BwB2LX;1048205.5
22;CSOahN;1030843
23;CgFRjN;1027621.5
24;E3U1PT;1081716
25;E4oQk0;1041651
26;EUsBL3;1050708
27;G5Pu8z;1049243
28;GsFwec;1046113.5
29;HLOpwD;1098720
30;IEMle7;1047890.5
31;IdDOmo;1038158
32;K2V1cF;1052762
33;KTjjz9;1054678
34;LLbpnV;1075695.5
35;LcFErt;1045413
36;LrEWv5;1076105
37;LxwRI9;1054945
38;MC1gE4;1038616.5
39;MRJQy9;1062976
40;MdV406;1088882
41;NEP2bb;1073522
42;OsPeSS;1023679
43;QX5RQO;1052149
44;R40k1i;1031457
45;SECRET;939225
46;SEPQXj;1086876
47;Syv6e5;1084104.5
48;UBoeJZ;1096732
49;VJVJo0;1038010.5
50;VKQCAz;1083123
51;WmDPxs;1118910
52;Wmp8Rd;1078363.5
53;YJOiC9;1045585.5
54;ZqindV;1040191
55;a4xsFK;1059861.5
56;aOVOV3;1065273.5
57;aaA9ee;1055682
58;bDHgZP;1035623.5
59;cwZZN0;1054682
60;dDFqk3;1065283.5
61;dfUZWh;1060662
62;dmGTuR;1113055
63;eID6Bq;1052007.5
64;ePxRvQ;1047268.5
65;eVFogX;1028368
66;eallCB;1061818
67;gTR8MP;1041819
68;hZh9P9;1068689
69;hifi5K;1125579
70;iBrjh5;1057446
71;iyOhpw;1033808
72;jhVJdA;1035614
73;lN43Ht;1095918
74;ld6zmU;1025855.5
75;m4GWKM;1029809
76;mDidix;1043689
77;muc8ZT;1041458
78;n16sig;1033423
79;n2o8YR;1053401.5
80;nN8IrV;1098165
81;o9ORxo;1035336.5
82;pB0YD0;1045282
83;pK9dr6;1055279
84;pvZZ8W;1050655
85;q17yZ5;1113618
86;q20b4O;1102862
87;riFd9M;1097486
88;rpTe4Y;1047689.5
89;sEhHXS;1060531.5
90;t2XtoC;1074884
91;t3hOce;1068633
92;tJus97;1041398
93;tqMvcX;1060456
94;uiXoT2;1054070.5
95;vzpgVT;1044655
96;xs8Gyj;1048291.5
97;yFlF3T;1072648
98;yhr3K9;1043195
99;zCnAFt;1051562.5
100;zlrFar;1045741


==> data/memcached_bytewise.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3599.5,24684.429168701172,47745320.0,1045211.0
49,3605.5,24658.203125,47739728.5,1013615.0
50,3563.0,24745.22590637207,47824042.0,1046365.0
51,3601.0,24748.563766479492,47892340.0,1050020.0
52,3588.0,24659.276008605957,47733346.0,1064356.5
53,3598.5,24681.09130859375,47817801.5,1045312.5
54,3596.5,24603.605270385742,47679024.0,1029286.5
55,3595.5,24654.865264892578,47706177.5,1037407.5
56,3598.0,24655.699729919434,47745508.5,1041865.0
57,3607.0,24594.42615509033,47658580.5,1034381.5
65,3564.0,24644.61326599121,47740572.0,1037542.0
66,3618.0,24670.60089111328,47731741.0,1067672.0
67,3597.0,24652.12345123291,47700179.5,1040283.0
68,3609.5,24661.898612976074,47715251.5,1041249.5
69,3613.0,24639.96410369873,47715014.0,1025317.5
70,3582.0,24597.883224487305,47751744.0,1016484.0
71,3585.5,24675.25005340576,47776625.0,1044205.5
72,3592.5,24630.308151245117,47662651.0,1038509.0
73,3594.0,24662.256240844727,47744148.5,1043543.5
74,3593.0,24693.608283996582,47784250.5,1042353.5
75,3597.0,24631.619453430176,47715164.5,1049550.0
76,3595.5,24693.13144683838,47806387.5,1031720.5
77,3605.0,24638.41438293457,47697663.0,1034078.0
78,3614.5,24665.236473083496,47722166.5,1049981.5
79,3604.0,24650.931358337402,47683466.0,1023172.5
80,3590.0,24647.35507965088,47700159.0,1038621.0
81,3598.5,24675.726890563965,47733819.5,1059459.5
82,3591.5,24634.242057800293,47693868.5,1049181.5
83,3604.5,24716.615676879883,47782401.0,994085.0
84,3605.5,24737.238883972168,47821673.0,1058416.5
85,3598.5,24647.951126098633,47726197.0,1022738.0
86,3595.5,24663.090705871582,47673964.5,1045576.0
87,3596.0,24623.15559387207,47710336.0,1030588.5
88,3595.5,24672.985076904297,47726402.5,1032425.0
89,3595.5,24705.529212951657,47854202.5,1047571.0
90,3594.0,24690.747261047363,47794725.5,1039663.0


==> data/memcached_bytewise_1.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3589.0,24707.794189453125,47788520.0,1043184.5
49,3602.5,24638.891220092773,47723042.5,1046035.5
50,3603.5,24660.706520080566,47782391.0,1034058.5
51,3612.0,24661.30256652832,47712647.0,1064111.0
52,3598.0,24660.348892211914,47766293.5,1048017.5
53,3601.0,24675.60768127441,47797606.5,1019944.0
54,3595.5,24638.891220092773,47697191.5,1039877.0
55,3590.5,24660.825729370117,47719582.5,1022903.0
56,3589.5,24633.88442993164,47722445.0,1024945.5
57,3590.5,24640.202522277832,47698283.5,1024384.0
65,3599.0,24628.043174743652,47700581.0,1026176.5
66,3598.5,24643.1827545166,47723314.0,1035579.5
67,3612.0,24684.07154083252,47785881.0,1046123.5
68,3594.0,24684.548377990723,47815213.0,1028431.0
69,3586.0,24635.07652282715,47753719.0,985072.0
70,3632.0,24663.92517089844,47707700.0,1023727.0
71,3581.5,24681.2105178833,47776183.0,1042213.5
72,3603.5,24633.52680206299,47705936.0,1038521.0
73,3593.5,24638.41438293457,47712158.0,1033646.0
74,3611.0,24675.607681274414,47789900.5,1053095.5
75,3603.0,24660.229682922363,47744654.0,1020253.5
76,3602.0,24635.314941406254,47728875.0,1022546.5
77,3585.5,24639.84489440918,47692890.0,1034327.0
78,3596.5,24653.67317199707,47715626.0,1045649.0
79,3609.5,24647.831916809082,47698040.0,1043314.0
80,3585.0,24672.03140258789,47796919.5,1034389.0
81,3597.0,24623.870849609375,47685741.5,1024659.0
82,3609.5,24645.209312438965,47760392.0,1036027.0
83,3575.0,24636.50703430176,47690478.0,1028969.0
84,3595.5,24648.427963256836,47759919.0,1030443.0
85,3595.0,24688.720703125,47809520.0,1022644.5
86,3601.0,24679.66079711914,47810234.0,1034871.0
87,3577.0,24718.284606933597,47860890.0,1039269.0
88,3589.5,24649.500846862793,47698731.5,1040742.5
89,3595.0,24624.46689605713,47697053.5,1025262.5
90,3566.0,24657.7262878418,47739391.0,1040123.0


==> data/memcached_bytewise_2.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3603.5,24660.944938659668,47748231.5,1032922.5
49,3592.0,24684.07154083252,47827250.0,1067298.0
50,3605.5,24655.699729919434,47729048.5,1052093.5
51,3593.0,24684.667587280273,47699482.5,1065320.5
52,3607.0,24692.177772521973,47811326.0,1040055.0
53,3612.0,24666.786193847656,47819404.5,1042023.5
54,3610.5,24653.196334838867,47727201.5,1028573.5
55,3607.5,24690.985679626465,47755818.5,1060590.0
56,3603.0,24667.50144958496,47741310.0,1036332.5
57,3577.0,24653.43475341797,47782263.0,1043663.0
65,3608.5,24651.765823364258,47692893.0,1064346.0
66,3607.0,24714.350700378418,47817304.5,1047082.5
67,3578.0,24626.49345397949,47742333.0,995688.0
68,3599.5,24737.834930419922,47849273.0,1064628.5
69,3595.0,24700.88005065918,47804206.5,1040678.5
70,3588.5,24704.09870147705,47797172.5,1054868.5
71,3600.5,24675.488471984863,47733598.0,1039103.5
72,3567.0,24670.60089111328,47736604.0,1049851.0
73,3583.5,24714.58911895752,47832461.0,1061860.0
74,3598.0,24673.7003326416,47742835.0,1091164.0
75,3569.0,24668.93196105957,47741246.0,1056553.0
76,3595.5,24695.634841918945,47807585.0,1049116.0
77,3570.0,24654.269218444824,47712905.0,1053294.5
78,3592.0,24663.090705871582,47776013.5,1029039.0
79,3599.0,24651.169776916504,47749247.5,1052936.0
80,3595.5,24643.898010253906,47699283.0,1025954.0
81,3595.5,24711.251258850098,47762112.0,1045766.5
82,3587.5,24652.24266052246,47698132.0,1053968.5
83,3592.5,24667.978286743164,47744643.5,1039374.0
84,3604.5,24705.171585083008,47783079.0,1062301.5
85,3564.0,24711.60888671875,47804037.0,1046533.0
86,3599.5,24675.726890563965,47782349.0,1064428.0
87,3609.0,24696.826934814453,47779989.5,1046696.5
88,3593.0,24711.84730529785,47804606.5,1050333.0
89,3622.0,24674.415588378903,47727663.0,1024829.0
90,3583.5,24692.535400390625,47783608.5,1033299.0


==> data/memcached_bytewise_3.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3591.5,24739.384651184082,47895669.5,1068598.5
49,3599.0,24686.694145202637,47740543.0,1057644.0
50,3596.0,24698.495864868164,47796781.0,1074477.5
51,3577.0,24699.44953918457,47813053.0,1028833.0
52,3614.5,24671.316146850586,47737163.5,1053612.5
53,3607.5,24694.91958618164,47759277.5,1079153.5
54,3595.0,24707.436561584473,47796120.0,1050411.5
55,3594.0,24648.18954467773,47759501.0,1033583.0
56,3596.5,24675.369262695312,47810170.5,1058997.0
57,3586.5,24646.878242492676,47759822.5,1061046.0
65,3595.5,24692.654609680176,47711545.0,1064613.5
66,3591.5,24683.713912963867,47748585.0,1068229.5
67,3592.0,24667.739868164062,47700551.5,1037284.0
68,3600.0,24716.496467590332,47839659.5,1061766.5
69,3592.5,24691.104888916016,47800047.5,1053830.0
70,3588.5,24674.057960510254,47782218.0,1061887.5
71,3608.0,24673.4619140625,47741360.5,1065267.0
72,3604.0,24708.50944519043,47802438.5,1059420.5
73,3588.5,24707.674980163578,47828460.5,1056141.0
74,3600.0,24689.316749572754,47745244.0,1076669.0
75,3594.5,24675.846099853516,47792878.5,1089641.5
76,3605.5,24729.96711730957,47804293.5,1056418.0
77,3599.0,24668.216705322266,47708169.5,1048588.0
78,3609.5,24693.13144683838,47848473.0,1089373.0
79,3601.5,24697.542190551758,47795569.5,1063218.5
80,3583.0,24689.912796020508,47771641.0,1066133.0
81,3614.5,24661.42177581787,47759084.5,1049968.5
82,3594.5,24589.30015563965,47699020.0,1000060.5
83,3603.0,24709.82074737549,47782860.0,1048247.0
84,3597.5,24690.50884246826,47794363.0,1053567.0
85,3589.5,24654.388427734375,47724613.0,1049309.5
86,3629.0,24668.69354248047,47741740.0,1058151.0
87,3604.5,24656.295776367188,47750322.0,1045194.0
88,3607.5,24653.911590576172,47715783.5,1055135.5
89,3594.5,24694.204330444336,47778783.0,1059018.0
90,3597.5,24698.734283447266,47811890.0,1072362.0


==> data/memcached_bytewise_4.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3605.5,24637.222290039062,47735833.5,1038044.0
49,3599.0,24646.282196044922,47741314.0,1020535.5
50,3617.0,24655.580520629883,47740269.0,1056038.0
51,3604.5,24670.60089111328,47775976.0,1050019.5
52,3601.0,24628.99684906006,47657708.5,1034278.0
53,3600.5,24714.82753753662,47851438.0,1077007.0
54,3604.5,24670.004844665527,47773438.5,1042710.5
55,3592.0,24652.600288391113,47701141.5,1039350.5
56,3575.0,24651.52740478516,47721333.0,1031543.0
57,3607.0,24693.25065612793,47822905.5,1039525.0
65,3596.0,24692.893028259277,47758526.0,1038275.5
66,3598.0,24707.436561584473,47832961.0,1063480.0
67,3605.5,24681.32972717285,47808969.5,1027833.5
68,3596.0,24622.559547424316,47644116.5,1064914.0
69,3594.5,24549.245834350586,47587561.5,955428.5
70,3601.0,24678.587913513184,47738678.0,1022905.5
71,3592.0,24642.9443359375,47685126.5,1035943.5
72,3598.0,24694.91958618164,47784806.0,1061815.5
73,3563.0,24640.321731567383,47686598.0,1028894.0
74,3584.0,24598.121643066406,47638430.0,1056499.0
75,3594.5,24694.91958618164,47739583.0,1060968.0
76,3592.5,24692.177772521973,47844308.5,1063263.0
77,3590.5,24671.554565429688,47748553.5,1051731.0
78,3609.5,24673.34270477295,47829611.0,1052204.5
79,3614.5,24636.74545288086,47731075.0,1029245.5
80,3596.0,24654.030799865723,47743105.5,1041569.5
81,3602.0,24675.965309143066,47759146.5,1023965.5
82,3594.0,24677.276611328125,47753299.5,1044756.5
83,3615.5,24637.579917907715,47673402.5,1069165.0
84,3612.5,24652.838706970215,47722385.0,1035626.5
85,3593.5,24704.09870147705,47766107.5,1030671.0
86,3606.5,24654.865264892578,47777076.0,1043197.5
87,3566.0,24678.70712280273,47765337.0,1036896.0
88,3600.0,24665.236473083496,47746715.5,1052538.5
89,3589.0,24644.970893859863,47734011.0,1028081.0
90,3582.0,24693.012237548828,47803286.0,1054347.5


==> data/memcached_bytewise_5.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,3598.5,24694.085121154785,47764357.0,1036799.5
49,3602.0,24727.463722229004,47840903.5,1034722.0
50,3597.5,24641.871452331543,47708500.5,1050154.5
51,3588.0,24611.473083496094,47652054.0,1023108.0
52,3595.5,24702.54898071289,47784003.5,1038350.5
53,3608.0,24715.304374694824,47816480.0,1046019.5
54,3604.0,24678.826332092285,47726229.5,1082570.5
55,3589.0,24665.355682373047,47690405.0,1061926.5
56,3581.5,24616.003036499023,47629574.0,1051437.0
57,3595.0,24673.58112335205,47791880.5,1043337.0
65,3613.0,24708.50944519043,47762561.5,1060816.0
66,3595.0,24672.865867614742,47797687.5,1062645.0
67,3602.5,24714.46990966797,47805699.0,1054545.5
68,3628.0,24672.746658325195,47745519.0,1041878.0
69,3599.5,24653.196334838867,47746028.5,1049639.5
70,3612.0,24615.64540863037,47713670.5,1045137.5
71,3584.0,24719.4766998291,47865389.0,1039887.5
72,3610.5,24687.886238098145,47806410.5,1080582.0
73,3606.0,24689.197540283203,47794795.0,1050783.0
74,3615.0,24690.628051757812,47794607.5,1043110.5
75,3591.0,24677.99186706543,47748280.5,1038453.5
76,3588.0,24662.494659423828,47710279.0,1043947.0
77,3604.0,24675.13084411621,47766438.0,1042331.0
78,3595.5,24692.535400390625,47837143.0,1051244.5
79,3583.5,24679.303169250485,47735457.5,1060004.0
80,3589.0,24673.938751220703,47731157.0,1064801.0
81,3592.0,24659.395217895508,47705783.0,1066880.0
82,3592.0,24682.04498291016,47805837.0,1070210.0
83,3598.5,24665.59410095215,47772189.5,1053588.5
84,3600.5,24612.1883392334,47677029.5,968702.5
85,3598.5,24679.30316925049,47706296.0,1055580.5
86,3603.0,24651.050567626957,47741415.0,1044606.0
87,3600.0,24647.71270751953,47730848.0,1031141.0
88,3605.5,24720.430374145508,47818429.0,1056202.0
89,3589.0,24676.44214630127,47735785.5,1038044.5
90,3592.0,24673.2234954834,47701501.0,1065419.5


==> data/postgres_attack_median.csv <==
Index;Secret;Time
1;02OdDt;1201679
2;0jGHRy;1201499
3;1bLPbF;1204901
4;4Sfe9p;1220985
5;5Spjxj;1221276
6;5Z5GGl;1224802
7;5ZkIUs;1207147
8;5ehFyI;1209393
9;6KR6C9;1225419
10;6ORKpg;1192367
11;8gR42t;1224001
12;AYEeuE;1202622
13;AaAfSO;1213938
14;AkpfkQ;1217085
15;BHq5d9;1212423
16;BiWFU1;1211750
17;CXuXzw;1210092
18;Dn8zsx;1185638
19;DzjZzn;1214159
20;F2rytq;1169244
21;F91goS;1212638
22;GCsrwe;1212891
23;Hr81kU;1216977
24;Hvx8BS;1229582
25;I6mfXm;1199364
26;IQycvD;1200417
27;ImiAFt;1211265
28;JHvkwk;1204951
29;JSEMPS;1197562
30;JiCvoo;1194895
31;Jv88nn;1198883.5
32;KnnxCR;1198591
33;LXj6Au;1220435
34;Lsb8P6;1211818
35;Mm1xsX;1221417
36;MupxPS;1222684
37;O2roH6;1223441
38;OB2yuA;1210146
39;ObBahu;1219108
40;PTcsFZ;1232074
41;Pba0HR;1205651
42;QMsleJ;1207515
43;R1kiQD;1207065
44;R4ajz4;1206833
45;S4JIXr;1217871
46;SECRET;1307343
47;SbjTKx;1191294
48;SylBih;1206161
49;TByY7U;1199376
50;TUf414;1211167
51;UZe11z;1209421
52;UySStT;1197922
53;VOh0ML;1207622
54;Wj5ykV;1224506
55;WkrY6k;1215126
56;WyKkEN;1224705
57;YQCtJJ;1178883
58;ZXOqmS;1214930
59;ZjBtA0;1203235
60;a7m00J;1195537
61;aHEPyE;1190720
62;aJTCU6;1210739
63;azctcG;1219609
64;bXXLsP;1223761
65;ccSIoV;1230864
66;ce71Np;1237118
67;dm7gD2;1217644
68;dxYlUu;1206847
69;eiwaX6;1187390
70;ewg0Ct;1204742
71;gTU2dF;1207560
72;gkdDuY;1214693
73;hbTWHl;1213585
74;hpsJkW;1200940
75;ibQ0tW;1189760
76;ifRHuh;1209333
77;jYwck1;1182678
78;jh8ymE;1210677
79;jxiYiw;1208378
80;l99zor;1208464
81;mJ3BQR;1195463
82;mrzqZ5;1217226
83;nE3oMF;1215385
84;nUMLLZ;1216889
85;oag3dh;1210894
86;ofTsMB;1216059
87;otwMHr;1206457
88;pR7qLu;1167212
89;pTlznY;1186229
90;pwLZQW;1216577
91;qBuPCX;1211362
92;qxaFr0;1205635
93;rUXyFB;1200801
94;t90KIs;1211485
95;thXgQb;1200305
96;vqhEtv;1205015
97;wBf5e4;1221025
98;wUXdZT;1182332
99;wW7zxo;1216792
100;youFg0;1196081


==> data/postgres_bytewise_0.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24670464.0,47738754.0,1211902.0
49,4957.0,24681984.0,47766627.0,1225858.0
50,4958.0,24655104.0,47666449.0,1220258.0
51,4959.0,24662528.0,47700412.0,1212408.0
52,4960.0,24612864.0,47719410.0,1208836.0
53,4961.0,24677888.0,47740792.0,1218579.0
54,4962.0,24705280.0,47862457.0,1215250.0
55,4963.0,24678912.0,47745080.0,1207864.0
56,4964.0,24765440.0,47840394.0,1231333.0
57,4965.0,24668160.0,47780664.0,1230980.0
65,4973.0,24687616.0,47800980.0,1215828.0
66,4974.0,24704000.0,47793496.0,1244962.0
67,4975.0,24732672.0,47823930.0,1221404.0
68,4976.0,24724480.0,47786812.0,1230355.0
69,4977.0,24719872.0,47814451.0,1222495.0
70,4978.0,24655616.0,47781465.0,1217572.0
71,4979.0,24695552.0,47844644.0,1218848.0
72,4980.0,24719616.0,47859125.0,1227579.0
73,4981.0,24644608.0,47757788.0,1216574.0
74,4982.0,24673792.0,47723318.0,1226900.0
75,4983.0,24708608.0,47731010.0,1208736.0
76,4984.0,24652800.0,47721234.0,1198870.0
77,4985.0,24704256.0,47844091.0,1223728.0
78,4986.0,24703232.0,47821313.0,1222221.0
79,4987.0,24628736.0,47714889.0,1222642.0
80,4988.0,24710144.0,47866624.0,1215409.0
81,4989.0,24660480.0,47686785.0,1211898.0
82,4990.0,24698368.0,47867557.0,1184427.0
83,4991.0,24768768.0,47870621.0,1283194.0
84,4992.0,24708608.0,47868460.0,1223670.0
85,4993.0,24756992.0,47904037.0,1228006.0
86,4994.0,24728576.0,47769778.0,1232360.0
87,4995.0,24669696.0,47681451.0,1220672.0
88,4996.0,24669440.0,47782379.0,1189025.0
89,4997.0,24588032.0,47686454.0,1215125.0
90,4998.0,24649728.0,47618331.0,1202623.0


==> data/postgres_bytewise_1.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24651008.0,47815099.0,1214486.0
49,4957.0,24678144.0,47751736.0,1218839.0
50,4958.0,24723968.0,47818541.0,1201367.0
51,4959.0,24753920.0,47876737.0,1215982.0
52,4960.0,24733952.0,47816893.0,1223040.0
53,4961.0,24695040.0,47820963.0,1209017.0
54,4962.0,24679680.0,47855950.0,1193214.0
55,4963.0,24740352.0,47886356.0,1214051.0
56,4964.0,24710144.0,47797081.0,1197993.0
57,4965.0,24687616.0,47743839.0,1213275.0
65,4973.0,24613632.0,47670121.0,1178601.0
66,4974.0,24622848.0,47725964.0,1222118.0
67,4975.0,24699648.0,47822046.0,1193992.0
68,4976.0,24688128.0,47855793.0,1212739.0
69,4977.0,24788736.0,47810693.0,1262187.0
70,4978.0,24651008.0,47823931.0,1201987.0
71,4979.0,24700416.0,47740969.0,1207588.0
72,4980.0,24593920.0,47658246.0,1209573.0
73,4981.0,24720896.0,47857180.0,1217124.0
74,4982.0,24611328.0,47715368.0,1208573.0
75,4983.0,24703488.0,47784577.0,1213288.0
76,4984.0,24669952.0,47727902.0,1202130.0
77,4985.0,24644096.0,47800097.0,1197238.0
78,4986.0,24675328.0,47896242.0,1188378.0
79,4987.0,24650752.0,47723748.0,1190917.0
80,4988.0,24699136.0,47843061.0,1202769.0
81,4989.0,24719872.0,47780192.0,1236325.0
82,4990.0,24672768.0,47722766.0,1204258.0
83,4991.0,24651520.0,47717335.0,1208921.0
84,4992.0,24683008.0,47799552.0,1207575.0
85,4993.0,24655360.0,47711854.0,1188692.0
86,4994.0,24637696.0,47711676.0,1179070.0
87,4995.0,24689664.0,47826281.0,1204238.0
88,4996.0,24638720.0,47741739.0,1194614.0
89,4997.0,24733440.0,47799753.0,1198605.0
90,4998.0,24691968.0,47819219.0,1224492.0

==> data/postgres_bytewise_2.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24632832.0,47667399.0,1198759.0
49,4957.0,24739840.0,47913236.0,1205113.0
50,4958.0,24696064.0,47814691.0,1198814.0
51,4959.0,24742656.0,47831598.0,1214459.0
52,4960.0,24622592.0,47720090.0,1189126.0
53,4961.0,24680704.0,47746889.0,1213538.0
54,4962.0,24730880.0,47912903.0,1196912.0
55,4963.0,24646912.0,47737221.0,1218502.0
56,4964.0,24735488.0,47769531.0,1195465.0
57,4965.0,24680960.0,47761656.0,1220122.0
65,4973.0,24701696.0,47814457.0,1196652.0
66,4974.0,24702720.0,47795836.0,1221619.0
67,4975.0,24675840.0,47720154.0,1279586.0
68,4976.0,24639232.0,47744767.0,1211527.0
69,4977.0,24704512.0,47792346.0,1203415.0
70,4978.0,24719104.0,47850783.0,1213160.0
71,4979.0,24703232.0,47863134.0,1216116.0
72,4980.0,24702976.0,47787073.0,1207300.0
73,4981.0,24691712.0,47744704.0,1207019.0
74,4982.0,24776192.0,47881681.0,1242908.0
75,4983.0,24699392.0,47836032.0,1215783.0
76,4984.0,24722432.0,47879773.0,1193977.0
77,4985.0,24708096.0,47852338.0,1220878.0
78,4986.0,24633600.0,47582377.0,1200304.0
79,4987.0,24710400.0,47834757.0,1213940.0
80,4988.0,24715008.0,47854004.0,1204941.0
81,4989.0,24692992.0,47793689.0,1211074.0
82,4990.0,24738816.0,47878029.0,1201068.0
83,4991.0,24636928.0,47721066.0,1198930.0
84,4992.0,24698880.0,47804407.0,1219446.0
85,4993.0,24706560.0,47872222.0,1207027.0
86,4994.0,24716032.0,47809193.0,1221823.0
87,4995.0,24753408.0,47913141.0,1206890.0
88,4996.0,24703232.0,47889078.0,1213828.0
89,4997.0,24656384.0,47769654.0,1213296.0
90,4998.0,24657152.0,47720507.0,1211153.0

==> data/postgres_bytewise_3.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24779520.0,47873578.0,1232735.0
49,4957.0,24739328.0,47880700.0,1216880.0
50,4958.0,24773376.0,47928346.0,1209205.0
51,4959.0,24626688.0,47742484.0,1196180.0
52,4960.0,24613888.0,47588277.0,1192325.0
53,4961.0,24665344.0,47773690.0,1219490.0
54,4962.0,24674304.0,47763011.0,1216375.0
55,4963.0,24735232.0,47835388.0,1229612.0
56,4964.0,24698624.0,47827798.0,1220765.0
57,4965.0,24731392.0,47837419.0,1214562.0
65,4973.0,24734208.0,47845765.0,1220853.0
66,4974.0,24737024.0,47854629.0,1222072.0
67,4975.0,24701952.0,47817700.0,1216839.0
68,4976.0,24633856.0,47723998.0,1192747.0
69,4977.0,24695808.0,47781203.0,1229356.0
70,4978.0,24745472.0,47922247.0,1199122.0
71,4979.0,24758272.0,47940816.0,1222742.0
72,4980.0,24688640.0,47834547.0,1188369.0
73,4981.0,24744448.0,47809623.0,1221549.0
74,4982.0,24686848.0,47749234.0,1215596.0
75,4983.0,24704256.0,47774119.0,1195596.0
76,4984.0,24756224.0,47919293.0,1226437.0
77,4985.0,24792320.0,47869986.0,1220794.0
78,4986.0,24668160.0,47825939.0,1221006.0
79,4987.0,24760832.0,47878907.0,1187457.0
80,4988.0,24666368.0,47812541.0,1189006.0
81,4989.0,24652544.0,47776214.0,1229288.0
82,4990.0,24794112.0,47866862.0,1294290.0
83,4991.0,24681216.0,47754952.0,1207608.0
84,4992.0,24675584.0,47782980.0,1226540.0
85,4993.0,24702976.0,47802640.0,1208273.0
86,4994.0,24694272.0,47800364.0,1220437.0
87,4995.0,24686848.0,47694280.0,1191515.0
88,4996.0,24691456.0,47774048.0,1219064.0
89,4997.0,24754176.0,47880360.0,1225968.0
90,4998.0,24733696.0,47877526.0,1198168.0

==> data/postgres_bytewise_4.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24719616.0,47857692.0,1197829.0
49,4957.0,24796416.0,47916645.0,1207089.0
50,4958.0,24713472.0,47900817.0,1202310.0
51,4959.0,24791808.0,47983937.0,1215846.0
52,4960.0,24755456.0,47970814.0,1194101.0
53,4961.0,24663552.0,47792237.0,1210989.0
54,4962.0,24714752.0,47920579.0,1222168.0
55,4963.0,24600320.0,47661198.0,1212939.0
56,4964.0,24617472.0,47645501.0,1214160.0
57,4965.0,24644096.0,47783379.0,1204403.0
65,4973.0,24723456.0,47858543.0,1195797.0
66,4974.0,24764160.0,47922373.0,1243002.0
67,4975.0,24781824.0,47849586.0,1208398.0
68,4976.0,24606976.0,47696763.0,1212567.0
69,4977.0,24774656.0,47963190.0,1283457.0
70,4978.0,24632832.0,47712309.0,1220735.0
71,4979.0,24708608.0,47843044.0,1197322.0
72,4980.0,24757248.0,47990401.0,1247879.0
73,4981.0,24679936.0,47863774.0,1210926.0
74,4982.0,24818944.0,47946862.0,1197456.0
75,4983.0,24680960.0,47776905.0,1220163.0
76,4984.0,24751360.0,47831393.0,1237470.0
77,4985.0,24783360.0,47971500.0,1214246.0
78,4986.0,24773376.0,47966538.0,1220028.0
79,4987.0,24776960.0,47984367.0,1214586.0
80,4988.0,24711936.0,47937375.0,1215318.0
81,4989.0,24715008.0,47847996.0,1214690.0
82,4990.0,24720128.0,47907311.0,1217136.0
83,4991.0,24671232.0,47811351.0,1194315.0
84,4992.0,24754176.0,47896204.0,1202138.0
85,4993.0,24680704.0,47741446.0,1232130.0
86,4994.0,24713728.0,47891854.0,1207150.0
87,4995.0,24776960.0,47960644.0,1217606.0
88,4996.0,24697344.0,47819823.0,1187952.0
89,4997.0,24684800.0,47863063.0,1195207.0
90,4998.0,24735488.0,47876656.0,1241986.0

==> data/postgres_bytewise_5.csv <==
Secret,Unnamed: 0,Timestamp,Time Relative,Prev_TS_Frame
48,4956.0,24684544.0,47803609.0,1195769.0
49,4957.0,24645888.0,47730439.0,1217365.0
50,4958.0,24689920.0,47764210.0,1197924.0
51,4959.0,24671744.0,47780327.0,1194771.0
52,4960.0,24689664.0,47828616.0,1224004.0
53,4961.0,24705536.0,47830599.0,1207871.0
54,4962.0,24713728.0,47803227.0,1213527.0
55,4963.0,24675584.0,47861491.0,1196384.0
56,4964.0,24672512.0,47743369.0,1212140.0
57,4965.0,24695808.0,47804997.0,1170381.0
65,4973.0,24787200.0,47941919.0,1210757.0
66,4974.0,24677888.0,47731547.0,1205794.0
67,4975.0,24701952.0,47777063.0,1217481.0
68,4976.0,24670976.0,47764175.0,1204232.0
69,4977.0,24726784.0,47820936.0,1204425.0
70,4978.0,24741376.0,47915332.0,1201756.0
71,4979.0,24656896.0,47734445.0,1217411.0
72,4980.0,24809216.0,47939967.0,1194234.0
73,4981.0,24753664.0,47883918.0,1182803.0
74,4982.0,24777984.0,47926963.0,1205679.0
75,4983.0,24709632.0,47868267.0,1194459.0
76,4984.0,24741632.0,47901981.0,1185061.0
77,4985.0,24724224.0,47865597.0,1199072.0
78,4986.0,24726016.0,47840710.0,1206768.0
79,4987.0,24715520.0,47795479.0,1178972.0
80,4988.0,24658944.0,47749110.0,1209755.0
81,4989.0,24744704.0,47877808.0,1212041.0
82,4990.0,24670976.0,47798348.0,1198603.0
83,4991.0,24627968.0,47634280.0,1182664.0
84,4992.0,24752640.0,47838794.0,1267679.0
85,4993.0,24750336.0,47810877.0,1194666.0
86,4994.0,24709888.0,47876768.0,1184972.0
87,4995.0,24759040.0,47911929.0,1208451.0
88,4996.0,24748800.0,47897367.0,1213514.0
89,4997.0,24688384.0,47811906.0,1194577.0
90,4998.0,24664576.0,47771095.0,1233959.0

==> data/remote_covert_0.csv <==
1,231949.0
0,253121.52505446624
1,274294.0501089325
2,295466.5751633987
1,316639.1002178649
7,337811.6252723312
4,358984.1503267974
3,380156.6753812636
1,401329.2004357298
4,422501.7254901961
1,443674.2505446623
2,464846.77559912857
0,486019.3006535948
2,507191.825708061
2,528364.3507625272
0,549536.8758169934
1,570709.4008714596
2,591881.9259259258
1,613054.4509803922
3,634226.9760348584
5,655399.5010893246
5,676572.0261437909
4,697744.5511982571
10,718917.0762527233
4,740089.6013071896
11,761262.1263616558
21,782434.651416122
24,803607.1764705882
42,824779.7015250544
49,845952.2265795207
91,867124.751633987
155,888297.2766884532
198,909469.8017429194
259,930642.3267973856
360,951814.8518518518
339,972987.376906318
356,994159.9019607843
316,1015332.4270152505
285,1036504.9520697168
239,1057677.477124183
247,1078850.0021786492
237,1100022.5272331154
249,1121195.0522875818
274,1142367.5773420478
251,1163540.1023965143
207,1184712.6274509802
157,1205885.1525054467
128,1227057.6775599127
70,1248230.202614379
53,1269402.7276688453
29,1290575.2527233115
29,1311747.7777777778
12,1332920.302832244
11,1354092.8278867102
4,1375265.3529411764
9,1396437.8779956426
4,1417610.4030501088
4,1438782.928104575
3,1459955.4531590415
0,1481127.9782135077
5,1502300.503267974
1,1523473.02832244
0,1544645.5533769063
0,1565818.0784313725
1,1586990.6034858387
0,1608163.128540305
0,1629335.6535947712
0,1650508.1786492374
2,1671680.7037037036
1,1692853.2287581698
1,1714025.753812636
1,1735198.2788671025
0,1756370.8039215687
0,1777543.328976035
0,1798715.854030501
0,1819888.3790849673
0,1841060.9041394335
0,1862233.4291938997
0,1883405.954248366
1,1904578.4793028322
0,1925751.0043572984
0,1946923.5294117646
0,1968096.0544662308
0,1989268.579520697
0,2010441.1045751635
1,2031613.6296296297
0,2052786.1546840959
0,2073958.679738562
0,2095131.2047930283
0,2116303.7298474945
0,2137476.2549019605
0,2158648.779956427
0,2179821.3050108934
0,2200993.8300653594
0,2222166.3551198253
0,2243338.880174292
0,2264511.405228758
0,2285683.930283224
0,2306856.4553376907
0,2328028.980392157
0,2349201.505446623
0,2370374.030501089
0,2391546.5555555555
0,2412719.080610022
0,2433891.605664488
0,2455064.1307189544
0,2476236.6557734204
0,2497409.180827887
0,2518581.705882353
0,2539754.230936819
0,2560926.755991285
0,2582099.2810457516
0,2603271.8061002176
0,2624444.331154684
0,2645616.85620915
0,2666789.3812636165
0,2687961.906318083
0,2709134.431372549
0,2730306.9564270154
0,2751479.4814814813
0,2772652.006535948
0,2793824.531590414
0,2814997.05664488
0,2836169.581699346
0,2857342.1067538126
0,2878514.6318082786
0,2899687.156862745
0,2920859.681917211
0,2942032.2069716775
0,2963204.732026144
0,2984377.25708061
0,3005549.7821350764
0,3026722.3071895423
0,3047894.832244009
0,3069067.3572984748
0,3090239.882352941
0,3111412.407407407
0,3132584.9324618736
0,3153757.4575163396
0,3174929.982570806
0,3196102.507625272
0,3217275.0326797385
0,3238447.557734205
0,3259620.082788671
0,3280792.6078431373
0,3301965.1328976033
0,3323137.65795207
0,3344310.1830065357
0,3365482.708061002
0,3386655.233115468
1,3407827.7581699346
0,3429000.2832244006
0,3450172.808278867
0,3471345.333333333
0,3492517.8583877995
0,3513690.383442266
0,3534862.908496732
0,3556035.4335511983
0,3577207.9586056643
0,3598380.4836601308
0,3619553.0087145967
0,3640725.533769063
0,3661898.058823529
0,3683070.5838779956
0,3704243.1089324616
0,3725415.633986928
0,3746588.159041394
0,3767760.6840958605
0,3788933.209150327
0,3810105.734204793
0,3831278.2592592593
0,3852450.7843137253
0,3873623.3093681918
0,3894795.8344226577
0,3915968.359477124
0,3937140.88453159
0,3958313.4095860566
0,3979485.9346405226
0,4000658.459694989
0,4021830.984749455
0,4043003.5098039214
0,4064176.034858388
0,4085348.559912854
0,4106521.0849673203
0,4127693.6100217863
0,4148866.1350762527
0,4170038.6601307187
0,4191211.185185185
0,4212383.710239651
0,4233556.235294118
0,4254728.760348584
0,4275901.2854030505
0,4297073.810457516
0,4318246.335511982
0,4339418.860566448
0,4360591.385620914
0,4381763.910675381
0,4402936.435729847
0,4424108.960784314
0,4445281.48583878
0,4466454.010893246
0,4487626.535947712
0,4508799.061002178
0,4529971.586056645
0,4551144.111111111
0,4572316.636165577
0,4593489.161220044
0,4614661.68627451
0,4635834.211328976
0,4657006.736383442
0,4678179.261437909
0,4699351.786492375
0,4720524.311546841
0,4741696.836601307
0,4762869.361655774
0,4784041.88671024
0,4805214.411764706
0,4826386.9368191715
0,4847559.461873638
0,4868731.986928104
0,4889904.51198257
0,4911077.037037037
0,4932249.562091503
0,4953422.087145969
0,4974594.612200435
0,4995767.137254902
0,5016939.662309368
0,5038112.187363834
0,5059284.7124183
0,5080457.237472767
0,5101629.762527233
0,5122802.287581699
0,5143974.812636166
0,5165147.337690632
0,5186319.862745098
0,5207492.387799564
0,5228664.912854031
0,5249837.437908497
0,5271009.962962963
0,5292182.488017429
0,5313355.013071896
0,5334527.538126362
0,5355700.063180828
0,5376872.5882352935
0,5398045.11328976
0,5419217.638344226
0,5440390.163398692
0,5461562.688453159
0,5482735.213507625
0,5503907.738562091
0,5525080.263616557
0,5546252.788671024
0,5567425.31372549
0,5588597.838779956
0,5609770.363834422
0,5630942.888888889
0,5652115.413943355
0,5673287.938997821
0,5694460.464052288
0,5715632.989106754
0,5736805.51416122
0,5757978.039215686
0,5779150.564270153
0,5800323.089324619
0,5821495.614379085
0,5842668.139433551
0,5863840.664488018
0,5885013.189542484
0,5906185.7145969495
0,5927358.239651416
0,5948530.764705882
0,5969703.289760348
0,5990875.814814814
0,6012048.339869281
0,6033220.864923747
0,6054393.389978213
0,6075565.915032679
0,6096738.440087146
0,6117910.965141612
0,6139083.490196078
0,6160256.015250544
0,6181428.540305011
0,6202601.065359477
0,6223773.590413943
0,6244946.11546841
0,6266118.640522876
0,6287291.165577342
0,6308463.690631808
0,6329636.215686275
0,6350808.740740741
0,6371981.265795207
0,6393153.790849673
0,6414326.31590414
0,6435498.8409586055
0,6456671.3660130715
0,6477843.891067538
0,6499016.416122004
0,6520188.94117647
0,6541361.466230936
0,6562533.991285403
0,6583706.516339869
0,6604879.041394335
0,6626051.566448801
0,6647224.091503268
0,6668396.616557734
0,6689569.1416122
0,6710741.666666666
0,6731914.191721133
0,6753086.716775599
0,6774259.241830065
0,6795431.766884532
0,6816604.291938998
0,6837776.816993464
0,6858949.34204793
0,6880121.867102397
0,6901294.392156863
0,6922466.917211329
0,6943639.442265795
0,6964811.9673202615
0,6985984.4923747275
0,7007157.0174291935
0,7028329.54248366
0,7049502.067538126
0,7070674.592592592
0,7091847.117647058
0,7113019.642701525
0,7134192.167755991
0,7155364.692810457
0,7176537.217864923
0,7197709.74291939
0,7218882.267973856
0,7240054.793028322
0,7261227.318082788
0,7282399.843137255
0,7303572.368191721
0,7324744.893246187
0,7345917.418300654
0,7367089.94335512
0,7388262.468409586
0,7409434.993464052
0,7430607.518518519
0,7451780.043572985
0,7472952.568627451
0,7494125.093681917
0,7515297.6187363835
0,7536470.1437908495
0,7557642.668845315
0,7578815.193899782
0,7599987.718954248
0,7621160.244008714
0,7642332.76906318
0,7663505.294117647
0,7684677.819172113
0,7705850.344226579
0,7727022.869281045
0,7748195.394335512
0,7769367.919389978
0,7790540.444444444
0,7811712.96949891
0,7832885.494553377
0,7854058.019607843
0,7875230.544662309
0,7896403.069716776
0,7917575.594771242
0,7938748.119825708
0,7959920.644880174
0,7981093.169934641
0,8002265.694989107
0,8023438.220043573
0,8044610.745098039
0,8065783.2701525055
0,8086955.7952069715
0,8108128.320261437
0,8129300.845315904
0,8150473.37037037
0,8171645.895424836
0,8192818.420479302
0,8213990.945533769
0,8235163.470588235
0,8256335.995642701
0,8277508.520697167
0,8298681.045751634
0,8319853.5708061
0,8341026.095860566
0,8362198.620915033
0,8383371.145969499
0,8404543.671023965
0,8425716.19607843
0,8446888.721132897
0,8468061.246187363
0,8489233.771241829
0,8510406.296296295
0,8531578.821350763
0,8552751.346405229
0,8573923.871459695
0,8595096.39651416
0,8616268.921568628
0,8637441.446623094
0,8658613.97167756
0,8679786.496732026
0,8700959.021786492
0,8722131.546840958
0,8743304.071895424
0,8764476.59694989
0,8785649.122004356
0,8806821.647058824
0,8827994.17211329
0,8849166.697167756
0,8870339.222222222
0,8891511.747276688
0,8912684.272331154
0,8933856.79738562
0,8955029.322440088
0,8976201.847494554
0,8997374.37254902
0,9018546.897603486
0,9039719.422657952
0,9060891.947712418
0,9082064.472766884
0,9103236.99782135
0,9124409.522875817
0,9145582.047930283
0,9166754.57298475
0,9187927.098039215
0,9209099.623093681
0,9230272.148148147
0,9251444.673202613
0,9272617.198257081
0,9293789.723311547
0,9314962.248366013
0,9336134.77342048
0,9357307.298474945
0,9378479.823529411
0,9399652.348583877
0,9420824.873638343
0,9441997.39869281
0,9463169.923747277
0,9484342.448801743
0,9505514.973856209
0,9526687.498910675
0,9547860.02396514
0,9569032.549019607
0,9590205.074074075
0,9611377.59912854
0,9632550.124183007
1,9653722.649237473
0,9674895.174291939
0,9696067.699346405
0,9717240.22440087
0,9738412.749455338
0,9759585.274509804
0,9780757.79956427
0,9801930.324618736
0,9823102.849673202
0,9844275.374727668
0,9865447.899782134
0,9886620.4248366
0,9907792.949891068
1,9928965.474945534


==> data/remote_covert_1.csv <==
2,114.0
1,21091.929133858266
0,42069.85826771653
0,63047.787401574795
0,84025.71653543306
0,105003.64566929133
0,125981.57480314959
0,146959.50393700786
0,167937.43307086613
0,188915.3622047244
1,209893.29133858267
0,230871.22047244094
0,251849.14960629918
0,272827.0787401575
1,293805.0078740157
2,314782.937007874
1,335760.86614173226
4,356738.7952755905
7,377716.7244094488
2,398694.65354330704
0,419672.58267716534
0,440650.5118110236
0,461628.4409448819
2,482606.3700787401
1,503584.29921259836
2,524562.2283464567
4,545540.157480315
1,566518.0866141731
5,587496.0157480314
8,608473.9448818897
3,629451.874015748
5,650429.8031496062
5,671407.7322834645
6,692385.6614173228
7,713363.590551181
19,734341.5196850393
36,755319.4488188976
39,776297.3779527559
64,797275.3070866141
96,818253.2362204724
175,839231.1653543307
245,860209.0944881889
324,881187.0236220472
380,902164.9527559055
373,923142.8818897638
319,944120.8110236219
279,965098.7401574802
249,986076.6692913385
244,1007054.5984251967
228,1028032.527559055
250,1049010.4566929133
268,1069988.3858267716
246,1090966.31496063
235,1111944.2440944882
194,1132922.1732283463
163,1153900.1023622046
105,1174878.0314960629
74,1195855.9606299212
46,1216833.8897637795
25,1237811.8188976378
20,1258789.748031496
13,1279767.6771653541
5,1300745.6062992124
1,1321723.5354330707
4,1342701.464566929
5,1363679.3937007873
1,1384657.3228346456
0,1405635.251968504
0,1426613.181102362
2,1447591.1102362203
1,1468569.0393700786
1,1489546.968503937
1,1510524.8976377952
1,1531502.8267716535
0,1552480.7559055118
0,1573458.6850393699
0,1594436.6141732282
0,1615414.5433070865
0,1636392.4724409448
0,1657370.401574803
1,1678348.3307086613
0,1699326.2598425196
1,1720304.1889763777
0,1741282.118110236
1,1762260.0472440943
1,1783237.9763779526
0,1804215.905511811
2,1825193.8346456692
1,1846171.7637795275
0,1867149.6929133856
0,1888127.6220472439
0,1909105.5511811022
0,1930083.4803149605
0,1951061.4094488188
0,1972039.338582677
0,1993017.2677165354
0,2013995.1968503934
0,2034973.1259842517
0,2055951.05511811
0,2076928.9842519683
1,2097906.9133858266
0,2118884.8425196847
0,2139862.771653543
0,2160840.7007874013
0,2181818.62992126
0,2202796.559055118
0,2223774.4881889764
0,2244752.4173228345
0,2265730.3464566926
1,2286708.275590551
0,2307686.204724409
0,2328664.1338582677
0,2349642.0629921257
0,2370619.9921259843
0,2391597.9212598423
0,2412575.8503937004
0,2433553.779527559
0,2454531.708661417
0,2475509.6377952755
0,2496487.5669291336
0,2517465.496062992
0,2538443.42519685
0,2559421.3543307083
0,2580399.283464567
0,2601377.212598425
0,2622355.1417322834
1,2643333.0708661415


==> data/results_lab05.csv <==
6495,0,1
6513,0,1
6517,0,1
6522,0,1
6524,0,1
6527,0,1
6529,0,1
6530,0,1
6532,0,1
6542,0,1
6547,0,1
6552,0,1
6556,0,1
6557,0,1
6562,0,1
6562,0,1
6565,0,1
6566,0,1
6566,0,1
6567,0,1
6568,0,1
6568,0,1
6569,0,1
6569,0,1
6570,0,1
6571,0,3
6573,0,1
6573,0,1
6574,0,2
6575,0,1
6575,0,1
6576,0,1
6576,0,1
6577,0,1
6579,0,1
6579,0,1
6579,0,1
6581,0,1
6581,0,1
6582,0,1
6582,0,3
6582,0,1
6583,0,1
6583,0,2
6583,0,1
6585,0,1
6585,0,1
6586,0,1
6586,0,2
6587,0,1
6587,0,2
6588,0,2
6588,0,1
6588,0,3
6589,0,1
6590,0,1
6590,0,2
6591,0,1
6591,0,1
6591,0,1
6591,0,1
6592,0,2
6592,0,3
6593,0,4
6593,0,4
6594,0,1
6594,0,3
6595,0,2
6595,0,1
6595,0,4
6596,0,1
6596,0,1
6597,0,4
6597,0,2
6597,0,1
6598,0,2
6598,0,2
6599,0,5
6599,0,2
6600,0,4
6600,0,1
6600,0,1
6601,0,4
6601,0,1
6601,0,4
6601,0,1
6602,0,4
6602,0,1
6602,0,4
6602,0,1
6603,0,6
6603,0,1
6603,0,4
6604,0,4
6604,0,1
6604,0,2
6604,0,1
6605,0,1
6605,0,4
6606,0,6
6606,0,1
6606,0,3
6606,0,4
6607,0,3
6607,0,1
6607,0,5
6607,0,3
6608,0,4
6608,0,1
6608,0,4
6609,0,2
6609,0,4
6609,0,4
6609,0,4
6610,0,8
6610,0,1
6610,0,5
6610,0,3
6611,0,4
6611,0,2
6611,0,10
6611,0,1
6612,0,3
6612,0,3
6612,0,5
6612,0,2
6613,0,1
6613,0,2
6613,0,3
6613,0,4
6614,0,5
6614,0,3
6614,0,2
6614,0,3
6615,0,7
6615,0,5
6615,0,5
6615,0,5
6616,0,3
6616,0,4
6616,0,4
6616,0,5
6617,0,5
6617,0,5
6617,0,10
6617,0,5
6618,0,5
6618,0,8
6618,0,2
6618,0,4
6619,0,4
6619,0,6
6619,0,4
6619,0,7
6620,0,6
6620,0,8
6620,0,4
6620,0,8
6621,0,3
6621,0,2
6621,0,6
6621,0,5
6622,0,6
6622,0,14
6622,0,7
6623,0,2
6623,0,7
6623,0,6
6623,0,7
6624,0,4
6624,0,3
6624,0,5
6624,0,5
6625,0,4
6625,0,8
6625,0,5
6625,0,11
6626,0,6
6626,0,8
6626,0,6
6626,0,13
6627,0,1
6627,0,9
6627,0,7
6627,0,12
6628,0,4
6628,0,15
6628,0,4
6628,0,18
6629,0,2
6629,0,18
6629,0,1
6629,0,14
6630,0,3
6630,0,19
6630,0,4
6630,0,17
6631,0,6
6631,0,15
6631,0,3
6631,0,21
6632,0,2
6632,0,17
6632,0,3
6632,0,22
6633,0,3
6633,0,18
6633,0,1
6633,0,23
6634,0,3
6634,0,27
6634,0,22
6635,0,1
6635,0,24
6635,0,4
6635,0,29
6636,0,21
6636,0,3
6636,0,23
6637,0,28
6637,0,23
6638,0,1
6638,0,25
6638,0,1
6638,0,29
6639,0,28
6639,0,2
6639,0,30
6640,0,3
6640,0,30
6640,0,3
6640,0,33
6641,0,5
6641,0,41
6641,0,3
6641,0,34
6642,0,3
6642,0,33
6642,0,1
6642,0,33
6643,0,6
6643,0,34
6643,0,8
6643,0,32
6644,0,3
6644,0,40
6644,0,6
6644,0,43
6645,0,6
6645,0,37
6645,0,8
6645,0,35
6646,0,5
6646,0,34
6646,0,10
6646,0,26
6647,0,13
6647,0,36
6647,0,8
6647,0,42
6648,0,10
6648,0,36
6648,0,10
6648,0,34
6649,0,17
6649,0,40
6649,0,9
6649,0,44
6650,0,17
6650,0,35
6650,0,20
6650,0,36
6651,0,17
6651,0,32
6651,0,25
6651,0,34
6652,0,14
6652,0,34
6652,0,24
6652,0,38
6653,0,22
6653,0,43
6653,0,25
6653,0,49
6654,0,26
6654,0,33
6654,0,35
6654,0,32
6655,0,27
6655,0,50
6655,0,37
6655,0,30
6656,0,31
6656,0,44
6656,0,45
6656,0,41
6657,0,38
6657,0,46
6657,0,40
6657,0,51
6658,0,41
6658,0,43
6658,0,39
6658,0,52
6659,0,49
6659,0,45
6659,0,43
6659,0,39
6660,0,46
6660,0,53
6660,0,46
6660,0,50
6661,0,56
6661,0,38
6661,0,61
6661,0,46
6662,0,65
6662,0,45
6662,0,75
6662,0,35
6663,0,63
6663,0,52
6663,0,54
6663,0,36
6664,0,73
6664,0,41
6664,0,81
6664,0,42
6665,0,78
6665,0,37
6665,0,96
6665,0,40
6666,0,92
6666,0,38
6666,0,87
6666,0,27
6667,0,83
6667,0,53
6667,0,92
6667,0,47
6668,0,95
6668,0,44
6668,0,131
6668,0,42
6669,0,95
6669,0,39
6669,0,106
6669,0,34
6670,0,129
6670,0,39
6670,0,120
6670,0,37
6671,0,123
6671,0,37
6671,0,137
6671,0,40
6672,0,117
6672,0,36
6672,0,155
6672,0,27
6673,0,149
6673,0,32
6673,0,153
6673,0,25
6674,0,141
6674,0,23
6674,0,151
6674,0,19
6675,0,155
6675,0,25
6675,0,164
6675,0,27
6676,0,159
6676,0,13
6676,0,194
6676,0,19
6677,0,214
6677,0,17
6677,0,164
6677,0,15
6678,0,223
6678,0,17
6678,0,218
6678,0,9
6679,0,201
6679,0,5
6679,0,214
6680,0,222
6680,0,2
6680,0,240
6680,0,4
6681,0,216
6681,0,3
6681,0,244
6681,0,11
6682,0,213
6682,0,9
6682,0,221
6682,0,15
6683,0,257
6683,0,21
6683,0,252
6683,0,19
6684,0,257
6684,0,34
6684,0,213
6684,0,30
6685,0,252
6685,0,44
6685,0,241
6685,0,40
6686,0,253
6686,0,55
6686,0,294
6686,0,58
6687,0,252
6687,0,58
6687,0,243
6687,0,62
6688,0,260
6688,0,63
6688,0,243
6688,0,75
6689,0,272
6689,0,63
6689,0,253
6689,0,76
6690,0,277
6690,0,89
6690,0,268
6690,0,101
6691,0,260
6691,0,93
6691,0,248
6691,0,103
6692,0,234
6692,0,105
6692,0,257
6692,0,105
6693,0,259
6693,0,118
6693,0,254
6693,0,107
6694,0,286
6694,0,104
6694,0,276
6694,0,152
6695,0,265
6695,0,129
6695,0,242
6695,0,147
6696,0,256
6696,0,149
6696,0,246
6696,0,196
6697,0,237
6697,0,178
6697,0,236
6697,0,194
6698,0,237
6698,0,167
6698,0,228
6698,0,169
6699,0,249
6699,0,190
6699,0,224
6699,0,191
6700,0,222
6700,0,182
6700,0,238
6700,0,228
6701,0,219
6701,0,226
6701,0,233
6701,0,226
6702,0,200
6702,0,215
6702,0,226
6702,0,246
6703,0,195
6703,0,247
6703,0,209
6703,0,261
6704,0,173
6704,0,288
6704,0,183
6704,0,273
6705,0,190
6705,0,272
6705,0,193
6705,0,312
6706,0,197
6706,0,272
6706,0,184
6706,0,313
6707,0,182
6707,0,303
6707,0,177
6707,0,311
6708,0,160
6708,0,311
6708,0,166
6708,0,345
6709,0,165
6709,0,395
6709,0,142
6709,0,356
6710,0,145
6710,0,343
6710,0,132
6710,0,369
6711,0,131
6711,0,392
6711,0,110
6711,0,395
6712,0,114
6712,0,394
6712,0,112
6712,0,400
6713,0,102
6713,0,358
6713,0,102
6713,0,374
6714,0,91
6714,0,417
6714,0,106
6714,0,420
6715,0,105
6715,0,476
6715,0,86
6715,0,421
6716,0,83
6716,0,465
6716,0,79
6716,0,487
6717,0,58
6717,0,479
6717,0,59
6717,0,487
6718,0,51
6718,0,513
6718,0,37
6718,0,538
6719,0,39
6719,0,536
6719,0,42
6719,0,518
6720,0,22
6720,0,515
6720,0,19
6720,0,532
6721,0,13
6721,0,556
6721,0,7
6721,0,543
6722,0,9
6722,0,535
6722,0,14
6722,0,548
6723,0,17
6723,0,553
6723,0,30
6723,0,497
6724,0,40
6724,0,488
6724,0,36
6724,0,483
6725,0,44
6725,0,505
6725,0,57
6725,0,487
6726,0,64
6726,0,495
6726,0,60
6726,0,492
6727,0,79
6727,0,469
6727,0,75
6727,0,447
6728,0,100
6728,0,507
6728,0,69
6728,0,473
6729,0,90
6729,0,430
6729,0,87
6729,0,447
6730,0,95
6730,0,436
6730,0,105
6730,0,426
6731,0,121
6731,0,430
6731,0,128
6731,0,395
6732,0,138
6732,0,373
6732,0,136
6732,0,357
6733,0,126
6733,0,403
6733,0,168
6733,0,378
6734,0,157
6734,0,363
6734,0,165
6734,0,374
6735,0,159
6735,0,341
6735,0,165
6735,0,345
6736,0,164
6736,0,352
6736,0,176
6736,0,337
6737,0,183
6737,0,283
6737,0,184
6737,0,335
6738,0,216
6738,0,305
6738,0,216
6738,0,279
6739,0,202
6739,0,295
6739,0,219
6739,0,283
6740,0,216
6740,0,259
6740,0,214
6740,0,276
6741,0,222
6741,0,263
6741,0,255
6741,0,258
6742,0,224
6742,0,255
6742,0,244
6742,0,202
6743,0,253
6743,0,229
6743,0,242
6743,0,175
6744,0,244
6744,0,207
6744,0,259
6744,0,212
6745,0,240
6745,0,187
6745,0,246
6745,0,203
6746,0,252
6746,0,218
6746,0,242
6746,0,167
6747,0,251
6747,0,192
6747,0,273
6747,0,152
6748,0,272
6748,0,157
6748,0,279
6748,0,146
6749,0,276
6749,0,148
6749,0,286
6749,0,128
6750,0,300
6750,0,141
6750,0,282
6750,0,118
6751,0,296
6751,0,106
6751,0,278
6751,0,129
6752,0,284
6752,0,100
6752,0,298
6752,0,107
6753,0,301
6753,0,101
6753,0,277
6753,0,100
6754,0,322
6754,0,86
6754,0,292
6754,0,85
6755,0,309
6755,0,92
6755,0,311
6755,0,67
6756,0,291
6756,0,71
6756,0,281
6756,0,76
6757,0,317
6757,0,63
6757,0,308
6757,0,54
6758,0,298
6758,0,57
6758,0,310
6758,0,50
6759,0,295
6759,0,39
6759,0,277
6759,0,41
6760,0,285
6760,0,23
6760,0,301
6760,0,30
6761,0,286
6761,0,22
6761,0,280
6761,0,15
6762,0,317
6762,0,8
6762,0,299
6762,0,6
6763,0,300
6763,0,4
6763,0,288
6763,0,1
6764,0,311
6764,0,10
6764,0,274
6764,0,8
6765,0,282
6765,0,13
6765,0,260
6765,0,15
6766,0,264
6766,0,26
6766,0,271
6766,0,19
6767,0,259
6767,0,28
6767,0,264
6767,0,30
6768,0,226
6768,0,33
6768,0,256
6768,0,39
6769,0,213
6769,0,34
6769,0,223
6769,0,40
6770,0,198
6770,0,44
6770,0,163
6770,0,42
6771,0,197
6771,0,57
6771,0,190
6771,0,53
6772,0,179
6772,0,58
6772,0,173
6772,0,43
6773,0,194
6773,0,61
6773,0,166
6773,0,54
6774,0,173
6774,0,53
6774,0,179
6774,0,61
6775,0,162
6775,0,56
6775,0,142
6775,0,72
6776,0,139
6776,0,62
6776,0,114
6776,0,62
6777,0,126
6777,0,55
6777,0,141
6777,0,63
6778,0,137
6778,0,61
6778,0,122
6778,0,65
6779,0,116
6779,0,76
6779,0,110
6779,0,83
6780,0,112
6780,0,99
6780,0,113
6780,0,73
6781,0,86
6781,0,73
6781,0,118
6781,0,70
6782,0,86
6782,0,63
6782,0,64
6782,0,66
6783,0,102
6783,0,61
6783,0,76
6783,0,64
6784,0,91
6784,0,81
6784,0,79
6784,0,71
6785,0,79
6785,0,60
6785,0,68
6785,0,69
6786,0,60
6786,0,73
6786,0,74
6786,0,76
6787,0,51
6787,0,80
6787,0,57
6787,0,68
6788,0,52
6788,0,81
6788,0,40
6788,0,78
6789,0,43
6789,0,64
6789,0,38
6789,0,81
6790,0,47
6790,0,80
6790,0,48
6790,0,84
6791,0,42
6791,0,70
6791,0,37
6791,0,68
6792,0,42
6792,0,81
6792,0,41
6792,0,75
6793,0,28
6793,0,83
6793,0,30
6793,0,74
6794,0,26
6794,0,75
6794,0,33
6794,0,83
6795,0,32
6795,0,65
6795,0,26
6795,0,73
6796,0,21
6796,0,88
6796,0,19
6796,0,66
6797,0,17
6797,0,64
6797,0,16
6797,0,87
6798,0,16
6798,0,62
6798,0,16
6798,0,72
6799,0,17
6799,0,51
6799,0,12
6799,0,57
6800,0,16
6800,0,79
6800,0,9
6800,0,77
6801,0,6
6801,0,71
6801,0,5
6801,0,68
6802,0,7
6802,0,65
6802,0,6
6802,0,77
6803,0,5
6803,0,68
6803,0,1
6803,0,67
6804,0,3
6804,0,70
6804,0,1
6804,0,67
6805,0,56
6805,0,1
6805,0,65
6806,0,2
6806,0,54
6806,0,1
6806,0,39
6807,0,3
6807,0,57
6807,0,7
6807,0,55
6808,0,4
6808,0,41
6808,0,3
6808,0,56
6809,0,11
6809,0,55
6809,0,2
6809,0,52
6810,0,4
6810,0,52
6810,0,6
6810,0,35
6811,0,9
6811,0,39
6811,0,7
6811,0,38
6812,0,7
6812,0,35
6812,0,7
6812,0,28
6813,0,10
6813,0,42
6813,0,7
6813,0,32
6814,0,9
6814,0,31
6814,0,7
6814,0,37
6815,0,10
6815,0,27
6815,0,10
6815,0,31
6816,0,8
6816,0,27
6816,0,6
6816,0,36
6817,0,16
6817,0,24
6817,0,3
6817,0,27
6818,0,12
6818,0,20
6818,0,9
6818,0,32
6819,0,11
6819,0,22
6819,0,7
6819,0,21
6820,0,12
6820,0,23
6820,0,15
6820,0,17
6821,0,14
6821,0,14
6821,0,19
6821,0,19
6822,0,13
6822,0,16
6822,0,10
6822,0,19
6823,0,14
6823,0,23
6823,0,18
6823,0,12
6824,0,13
6824,0,7
6824,0,9
6824,0,18
6825,0,14
6825,0,10
6825,0,14
6825,0,15
6826,0,11
6826,0,13
6826,0,9
6826,0,13
6827,0,12
6827,0,10
6827,0,16
6827,0,17
6828,0,11
6828,0,8
6828,0,11
6828,0,11
6829,0,21
6829,0,12
6829,0,15
6829,0,5
6830,0,18
6830,0,11
6830,0,12
6830,0,5
6831,0,12
6831,0,5
6831,0,12
6831,0,5
6832,0,16
6832,0,6
6832,0,12
6832,0,7
6833,0,9
6833,0,4
6833,0,15
6833,0,9
6834,0,14
6834,0,4
6834,0,14
6834,0,3
6835,0,14
6835,0,9
6835,0,9
6835,0,5
6836,0,10
6836,0,4
6836,0,8
6836,0,1
6837,0,27
6837,0,6
6837,0,11
6837,0,2
6838,0,7
6838,0,7
6838,0,1
6839,0,11
6839,0,1
6839,0,12
6839,0,2
6840,0,15
6840,0,2
6840,0,9
6840,0,1
6841,0,8
6841,0,1
6841,0,13
6841,0,2
6842,0,5
6842,0,12
6842,0,4
6843,0,12
6843,0,17
6843,0,3
6844,0,6
6844,0,2
6844,0,11
6844,0,1
6845,0,9
6845,0,11
6846,0,9
6846,0,3
6847,0,12
6847,0,7
6848,0,10
6848,0,11
6848,0,1
6849,0,11
6849,0,1
6849,0,9
6850,0,10
6850,0,1
6850,0,9
6850,0,1
6851,0,10
6851,0,4
6851,0,9
6852,0,6
6852,0,7
6852,0,1
6853,0,3
6853,0,1
6853,0,4
6854,0,9
6854,0,1
6854,0,5
6854,0,1
6855,0,5
6855,0,3
6855,0,3
6856,0,5
6856,0,1
6856,0,5
6856,0,1
6857,0,4
6857,0,1
6857,0,3
6858,0,1
6858,0,3
6858,0,1
6859,0,5
6859,0,5
6859,0,1
6860,0,5
6860,0,1
6860,0,1
6861,0,2
6861,0,1
6861,0,1
6861,0,1
6862,0,1
6862,0,1
6862,0,6
6862,0,1
6863,0,3
6863,0,3
6863,0,4
6863,0,1
6864,0,3
6864,0,1
6864,0,4
6865,0,4
6865,0,1
6865,0,2
6865,0,3
6866,0,1
6866,0,3
6866,0,1
6866,0,4
6867,0,1
6867,0,2
6867,0,2
6867,0,3
6868,0,2
6869,0,2
6869,0,3
6869,0,2
6869,0,2
6870,0,1
6870,0,1
6872,0,1
6872,0,2
6873,0,2
6873,0,2
6874,0,1
6874,0,1
6875,0,3
6875,0,2
6875,0,2
6876,0,3
6876,0,1
6877,0,2
6877,0,1
6877,0,1
6878,0,2
6878,0,1
6878,0,1
6879,0,4
6879,0,1
6879,0,1
6880,0,3
6880,0,4
6882,0,1
6882,0,1
6882,0,1
6883,0,3
6883,0,1
6883,0,2
6884,0,1
6884,0,3
6884,0,2
6885,0,2
6885,0,2
6886,0,1
6886,0,1
6886,0,2
6887,0,3
6887,0,1
6888,0,1
6889,0,1
6889,0,2
6890,0,1
6890,0,2
6891,0,1
6892,0,1
6892,0,1
6893,0,3
6893,0,1
6894,0,1
6895,0,1
6896,0,4
6897,0,1
6897,0,1
6898,0,1
6898,0,1
6899,0,2
6899,0,1
6900,0,1
6901,0,1
6904,0,1
6904,0,1
6905,0,1
6907,0,1
6907,0,1
6909,0,1
6909,0,1
6911,0,1
6912,0,1
6912,0,1
6913,0,1
6914,0,2
6915,0,1
6917,0,1
6918,0,1
6919,0,1
6920,0,1
6928,0,1
6932,0,1
6945,0,1
6950,0,1
6951,0,1
6951,0,1
6959,0,1
6960,0,1
6961,0,1
6964,0,1
6970,0,1
6974,0,1
7017,0,1
7022,0,1
7029,0,1
7034,0,1
7037,0,1
7039,0,1
7042,0,1
7044,0,1
7050,0,1
7053,0,1
7055,0,1
7060,0,1
7065,0,1
7083,0,1
7087,0,1
7088,0,1
7094,0,1
7100,0,1
7105,0,1
7107,0,1
7108,0,1
7113,0,1
7117,0,1
7123,0,1
7123,0,1
7125,0,1
7135,0,1
7138,0,1
7144,0,1
7145,0,1
7149,0,1
7150,0,1
7150,0,1
7153,0,1
7153,0,1
7156,0,1
7157,0,1
7161,0,1
7168,0,1
7170,0,1
7172,0,1
7176,0,1
7177,0,1
7178,0,1
7181,0,2
7181,0,1
7182,0,1
7183,0,1
7187,0,1
7190,0,1
7192,0,1
7194,0,1
7197,0,1
7198,0,1
7198,0,1
7199,0,1
7200,0,1
7204,0,1
7204,0,1
7206,0,1
7207,0,1
7211,0,2
7218,0,1
7220,0,1
7229,0,1
7236,0,2
7253,0,1
7259,0,1
7263,0,1
7276,0,1
7276,0,1
7286,0,1
7301,0,1
7318,0,1
7327,0,1
7334,0,1
7339,0,1
7345,0,1
7349,0,1
7355,0,1
7377,0,1
7379,0,1
7382,0,1
7389,0,2
7391,0,1
7400,0,1
7413,0,1
7419,0,1
7422,0,1
7423,0,1
7429,0,1
7430,0,1
7433,0,1
7435,0,1
7437,0,1
7438,0,1
7439,0,1
7442,0,1
7449,0,1
7458,0,1
7459,0,1
7463,0,1
7481,0,1
7486,0,1
7497,0,1
7502,0,1
7511,0,1
7512,0,1
7514,0,1
7517,0,1
7519,0,1
7519,0,1
7524,0,1
7544,0,1
7546,0,1
7550,0,1
7552,0,1
7562,0,1
7575,0,1
7576,0,1
7580,0,1
7581,0,1
7582,0,1
7583,0,1
7587,0,1
7589,0,1
7589,0,1
7592,0,1
7594,0,1
7600,0,1
7601,0,1
7601,0,1
7615,0,1
7617,0,1
7619,0,1
7622,0,1
7630,0,1
7632,0,1
7636,0,1
7637,0,1
7641,0,1
7644,0,1
7651,0,1
7652,0,1
7663,0,1
7664,0,1
7664,0,1
7664,0,1
7670,0,1
7671,0,1
7676,0,1
7682,0,1
7689,0,1
7693,0,1
7701,0,1
7705,0,1
7706,0,1
7709,0,1
7710,0,1
7714,0,1
7720,0,1
7721,0,1
7726,0,1
7734,0,1
7738,0,1
7738,0,1
7740,0,1
7743,0,1
7744,0,1
7748,0,1
7749,0,1
7753,0,1
7757,0,1
7757,0,1
7773,0,1
7774,0,1
7779,0,1
7779,0,1
7810,0,1
7817,0,1
7820,0,1
7837,0,1
7837,0,1
7872,0,1
7880,0,1
7884,0,1
7886,0,1
7901,0,1
7901,0,2
7906,0,1
7907,0,1
7914,0,1
7920,0,1
7927,0,1
7931,0,1
7932,0,1
7941,0,1
7948,0,1
7949,0,1
7951,0,1
7953,0,1
7954,0,1
7956,0,1
7961,0,1
7963,0,1
7964,0,1
7967,0,1
7971,0,1
7976,0,1
7992,0,1
7994,0,1
7997,0,1
7999,0,2
8001,0,1
8002,0,1
8002,0,1
8006,0,1
8013,0,1
8014,0,1
8021,0,1
8028,0,1
8028,0,1
8029,0,2
8030,0,1
8031,0,1
8035,0,1
8035,0,1
8039,0,1
8039,0,1
8043,0,1
8045,0,1
8052,0,1
8053,0,1
8056,0,1
8060,0,1
8062,0,2
8062,0,1
8065,0,1
8070,0,1
8072,0,1
8080,0,1
8081,0,1
8081,0,1
8083,0,1
8085,0,1
8086,0,1
8090,0,1
8091,0,1
8092,0,1
8093,0,1
8094,0,1
8095,0,1
8099,0,1
8100,0,1
8103,0,1
8103,0,1
8104,0,1
8108,0,1
8109,0,1
8120,0,1
8123,0,1
8124,0,1
8131,0,1
8135,0,1
8136,0,2
8138,0,1
8144,0,1
8144,0,1
8146,0,1
8156,0,1
8156,0,2
8160,0,1
8171,0,1
8171,0,1
8182,0,1
8186,0,1
8193,0,1
8195,0,1
8201,0,1
8204,0,1
8213,0,1
8219,0,1
8219,0,1
8221,0,1
8228,0,1
8229,0,1
8231,0,1
8233,0,1
8236,0,1
8239,0,1
8240,0,1
8243,0,1
8249,0,1
8256,0,1
8263,0,1
8271,0,1
8275,0,1
8280,0,1
8280,0,1
8293,0,1
8298,0,1
8306,0,1
8317,0,1
8324,0,1
8330,0,1
8331,0,1
8337,0,1
8339,0,1
8355,0,1
8356,0,1
8363,0,1
8368,0,1
8379,0,1
8457,0,1
8459,0,1
8517,0,1
8535,0,1
8572,0,1
8572,0,1
8584,0,1
8675,0,1
8694,0,1
8704,0,1
8747,0,1
8782,0,1
8948,0,1
9008,0,1
9081,0,1
9112,0,1
9147,0,1
9685,0,1
10038,1,0
10142,1,0
10143,1,0
10146,1,0
10151,1,0
10153,1,0
10153,1,0
10155,2,0
10156,1,0
10156,1,0
10157,3,0
10158,1,0
10158,1,0
10160,1,0
10160,1,0
10160,3,0
10161,1,0
10161,1,0
10162,1,0
10163,1,0
10163,1,0
10163,2,0
10164,3,0
10164,2,0
10165,2,0
10165,1,0
10165,2,0
10166,1,0
10167,2,0
10167,1,0
10167,1,0
10168,3,0
10168,2,0
10168,1,0
10169,1,0
10169,1,0
10169,1,0
10170,1,0
10170,2,0
10171,1,0
10172,1,0
10172,2,0
10172,2,0
10172,2,0
10173,2,0
10173,2,0
10173,4,0
10173,1,0
10174,1,0
10174,8,0
10174,3,0
10175,2,0
10175,1,0
10175,4,0
10175,1,0
10176,3,0
10177,3,0
10177,1,0
10177,5,0
10177,1,0
10178,4,0
10178,1,0
10178,2,0
10178,2,0
10179,4,0
10179,2,0
10180,5,0
10180,1,0
10180,5,0
10180,1,0
10181,3,0
10181,1,0
10181,8,0
10181,2,0
10182,8,0
10182,7,0
10182,1,0
10183,7,0
10183,5,0
10183,2,0
10184,7,0
10184,1,0
10184,8,0
10184,1,0
10185,6,0
10185,12,0
10185,1,0
10186,12,0
10186,10,0
10187,10,0
10187,8,0
10188,11,0
10188,8,0
10188,1,0
10189,11,0
10189,10,0
10189,1,0
10190,13,0
10190,2,0
10190,18,0
10191,9,0
10191,2,0
10191,8,0
10191,3,0
10192,9,0
10192,2,0
10192,17,0
10193,16,0
10193,6,0
10193,15,0
10193,4,0
10194,13,0
10194,1,0
10194,14,0
10194,6,0
10195,15,0
10195,2,0
10195,11,0
10195,4,0
10196,16,0
10196,6,0
10196,17,0
10196,4,0
10197,17,0
10197,2,0
10197,20,0
10197,6,0
10198,14,0
10198,6,0
10198,22,0
10198,7,0
10199,17,0
10199,7,0
10199,14,0
10199,17,0
10200,22,0
10200,9,0
10200,18,0
10200,6,0
10201,21,0
10201,8,0
10201,17,0
10201,13,0
10202,22,0
10202,16,0
10202,14,0
10202,12,0
10203,20,0
10203,12,0
10203,20,0
10203,20,0
10204,17,0
10204,18,0
10204,17,0
10204,22,0
10205,17,0
10205,18,0
10205,19,0
10205,27,0
10206,20,0
10206,22,0
10206,25,0
10206,23,0
10207,19,0
10207,25,0
10207,26,0
10207,24,0
10208,24,0
10208,22,0
10208,23,0
10208,28,0
10209,28,0
10209,23,0
10209,25,0
10209,28,0
10210,31,0
10210,25,0
10210,25,0
10210,42,0
10211,21,0
10211,24,0
10211,29,0
10211,39,0
10212,19,0
10212,41,0
10212,20,0
10212,34,0
10213,28,0
10213,36,0
10213,29,0
10213,44,0
10214,24,0
10214,49,0
10214,26,0
10214,45,0
10215,25,0
10215,55,0
10215,26,0
10215,48,0
10216,22,0
10216,49,0
10216,25,0
10216,65,0
10217,15,0
10217,55,0
10217,30,0
10217,76,0
10218,20,0
10218,61,0
10218,29,0
10218,70,0
10219,12,0
10219,84,0
10219,21,0
10219,67,0
10220,22,0
10220,82,0
10220,16,0
10220,72,0
10221,17,0
10221,71,0
10221,11,0
10221,85,0
10222,16,0
10222,104,0
10222,17,0
10222,76,0
10223,11,0
10223,117,0
10223,14,0
10223,86,0
10224,12,0
10224,93,0
10224,7,0
10224,117,0
10225,11,0
10225,102,0
10225,17,0
10225,120,0
10226,9,0
10226,109,0
10226,9,0
10226,135,0
10227,8,0
10227,96,0
10227,4,0
10227,136,0
10228,2,0
10228,153,0
10228,1,0
10228,134,0
10229,2,0
10229,156,0
10229,3,0
10229,141,0
10230,4,0
10230,135,0
10230,11,0
10230,129,0
10231,12,0
10231,129,0
10231,7,0
10231,137,0
10232,15,0
10232,145,0
10232,12,0
10232,156,0
10233,18,0
10233,141,0
10233,12,0
10233,166,0
10234,27,0
10234,187,0
10234,37,0
10234,136,0
10235,31,0
10235,155,0
10235,32,0
10235,168,0
10236,43,0
10236,180,0
10236,31,0
10236,165,0
10237,49,0
10237,155,0
10237,46,0
10237,165,0
10238,44,0
10238,155,0
10238,53,0
10238,160,0
10239,55,0
10239,156,0
10239,62,0
10239,169,0
10240,78,0
10240,165,0
10240,75,0
10240,158,0
10241,74,0
10241,188,0
10241,55,0
10241,161,0
10242,79,0
10242,186,0
10242,79,0
10242,192,0
10243,88,0
10243,168,0
10243,79,0
10243,156,0
10244,99,0
10244,159,0
10244,97,0
10244,160,0
10245,108,0
10245,157,0
10245,108,0
10245,153,0
10246,126,0
10246,156,0
10246,106,0
10246,165,0
10247,127,0
10247,146,0
10247,136,0
10247,150,0
10248,135,0
10248,186,0
10248,114,0
10248,154,0
10249,147,0
10249,171,0
10249,158,0
10249,141,0
10250,152,0
10250,149,0
10250,194,0
10250,120,0
10251,180,0
10251,165,0
10251,170,0
10251,151,0
10252,182,0
10252,134,0
10252,194,0
10252,156,0
10253,178,0
10253,126,0
10253,206,0
10253,125,0
10254,213,0
10254,124,0
10254,226,0
10254,141,0
10255,222,0
10255,113,0
10255,221,0
10255,135,0
10256,238,0
10256,154,0
10256,214,0
10256,110,0
10257,277,0
10257,119,0
10257,244,0
10257,110,0
10258,252,0
10258,102,0
10258,250,0
10258,109,0
10259,269,0
10259,100,0
10259,273,0
10259,120,0
10260,279,0
10260,101,0
10260,301,0
10260,99,0
10261,294,0
10261,83,0
10261,340,0
10261,100,0
10262,337,0
10262,81,0
10262,314,0
10262,75,0
10263,353,0
10263,78,0
10263,330,0
10263,71,0
10264,388,0
10264,66,0
10264,379,0
10264,60,0
10265,403,0
10265,60,0
10265,409,0
10265,46,0
10266,393,0
10266,49,0
10266,426,0
10266,47,0
10267,394,0
10267,43,0
10267,400,0
10267,29,0
10268,418,0
10268,21,0
10268,387,0
10268,20,0
10269,397,0
10269,13,0
10269,472,0
10269,11,0
10270,441,0
10270,2,0
10270,470,0
10270,8,0
10271,440,0
10271,14,0
10271,463,0
10271,17,0
10272,446,0
10272,19,0
10272,462,0
10272,33,0
10273,436,0
10273,36,0
10273,416,0
10273,37,0
10274,408,0
10274,49,0
10274,421,0
10274,42,0
10275,440,0
10275,60,0
10275,418,0
10275,62,0
10276,405,0
10276,59,0
10276,416,0
10276,80,0
10277,420,0
10277,71,0
10277,430,0
10277,92,0
10278,412,0
10278,68,0
10278,369,0
10278,87,0
10279,429,0
10279,104,0
10279,365,0
10279,114,0
10280,384,0
10280,141,0
10280,368,0
10280,139,0
10281,390,0
10281,141,0
10281,376,0
10281,147,0
10282,362,0
10282,162,0
10282,323,0
10282,151,0
10283,348,0
10283,155,0
10283,354,0
10283,163,0
10284,356,0
10284,148,0
10284,345,0
10284,176,0
10285,328,0
10285,159,0
10285,311,0
10285,199,0
10286,303,0
10286,187,0
10286,293,0
10286,198,0
10287,295,0
10287,212,0
10287,293,0
10287,199,0
10288,294,0
10288,206,0
10288,286,0
10288,235,0
10289,280,0
10289,232,0
10289,255,0
10289,203,0
10290,283,0
10290,244,0
10290,264,0
10290,247,0
10291,285,0
10291,225,0
10291,267,0
10291,246,0
10292,234,0
10292,242,0
10292,223,0
10292,291,0
10293,247,0
10293,256,0
10293,231,0
10293,252,0
10294,206,0
10294,261,0
10294,182,0
10294,265,0
10295,204,0
10295,305,0
10295,194,0
10295,263,0
10296,172,0
10296,301,0
10296,185,0
10296,317,0
10297,203,0
10297,315,0
10297,167,0
10297,323,0
10298,189,0
10298,326,0
10298,157,0
10298,306,0
10299,167,0
10299,327,0
10299,145,0
10299,346,0
10300,149,0
10300,335,0
10300,141,0
10300,334,0
10301,149,0
10301,346,0
10301,127,0
10301,316,0
10302,99,0
10302,360,0
10302,117,0
10302,373,0
10303,97,0
10303,353,0
10303,102,0
10303,398,0
10304,105,0
10304,368,0
10304,77,0
10304,366,0
10305,75,0
10305,374,0
10305,93,0
10305,334,0
10306,75,0
10306,344,0
10306,54,0
10306,387,0
10307,62,0
10307,381,0
10307,68,0
10307,392,0
10308,26,0
10308,382,0
10308,41,0
10308,375,0
10309,34,0
10309,393,0
10309,35,0
10309,410,0
10310,36,0
10310,392,0
10310,26,0
10310,373,0
10311,15,0
10311,402,0
10311,9,0
10311,441,0
10312,6,0
10312,399,0
10312,8,0
10312,396,0
10313,16,0
10313,397,0
10313,11,0
10313,394,0
10314,18,0
10314,408,0
10314,29,0
10314,346,0
10315,31,0
10315,377,0
10315,43,0
10315,352,0
10316,38,0
10316,337,0
10316,41,0
10316,327,0
10317,47,0
10317,297,0
10317,65,0
10317,316,0
10318,45,0
10318,310,0
10318,60,0
10318,307,0
10319,68,0
10319,296,0
10319,55,0
10319,297,0
10320,68,0
10320,289,0
10320,82,0
10320,266,0
10321,79,0
10321,280,0
10321,86,0
10321,254,0
10322,81,0
10322,246,0
10322,82,0
10322,247,0
10323,88,0
10323,224,0
10323,101,0
10323,235,0
10324,85,0
10324,262,0
10324,118,0
10324,229,0
10325,104,0
10325,229,0
10325,90,0
10325,211,0
10326,93,0
10326,212,0
10326,94,0
10326,177,0
10327,119,0
10327,202,0
10327,124,0
10327,188,0
10328,129,0
10328,185,0
10328,128,0
10328,182,0
10329,114,0
10329,171,0
10329,121,0
10329,173,0
10330,97,0
10330,175,0
10330,130,0
10330,135,0
10331,128,0
10331,160,0
10331,126,0
10331,135,0
10332,118,0
10332,143,0
10332,124,0
10332,146,0
10333,131,0
10333,138,0
10333,148,0
10333,139,0
10334,126,0
10334,126,0
10334,119,0
10334,117,0
10335,145,0
10335,115,0
10335,118,0
10335,102,0
10336,153,0
10336,102,0
10336,129,0
10336,102,0
10337,123,0
10337,97,0
10337,128,0
10337,82,0
10338,142,0
10338,89,0
10338,132,0
10338,82,0
10339,147,0
10339,76,0
10339,153,0
10339,78,0
10340,138,0
10340,86,0
10340,133,0
10340,56,0
10341,156,0
10341,65,0
10341,127,0
10341,78,0
10342,147,0
10342,54,0
10342,134,0
10342,57,0
10343,143,0
10343,55,0
10343,166,0
10343,53,0
10344,141,0
10344,43,0
10344,127,0
10344,46,0
10345,167,0
10345,32,0
10345,161,0
10345,39,0
10346,153,0
10346,39,0
10346,151,0
10346,31,0
10347,143,0
10347,36,0
10347,147,0
10347,27,0
10348,152,0
10348,32,0
10348,131,0
10348,17,0
10349,139,0
10349,25,0
10349,127,0
10349,18,0
10350,133,0
10350,13,0
10350,155,0
10350,15,0
10351,143,0
10351,21,0
10351,139,0
10351,8,0
10352,132,0
10352,7,0
10352,140,0
10352,6,0
10353,140,0
10353,2,0
10353,121,0
10354,141,0
10354,129,0
10354,1,0
10355,135,0
10355,5,0
10355,130,0
10355,6,0
10356,140,0
10356,3,0
10356,118,0
10356,7,0
10357,109,0
10357,8,0
10357,102,0
10357,17,0
10358,111,0
10358,13,0
10358,108,0
10358,15,0
10359,91,0
10359,18,0
10359,89,0
10359,11,0
10360,85,0
10360,21,0
10360,87,0
10360,24,0
10361,74,0
10361,15,0
10361,79,0
10361,24,0
10362,71,0
10362,20,0
10362,81,0
10362,18,0
10363,77,0
10363,18,0
10363,70,0
10363,24,0
10364,72,0
10364,24,0
10364,84,0
10364,30,0
10365,59,0
10365,20,0
10365,57,0
10365,15,0
10366,55,0
10366,25,0
10366,59,0
10366,38,0
10367,65,0
10367,20,0
10367,57,0
10367,29,0
10368,40,0
10368,24,0
10368,53,0
10368,24,0
10369,49,0
10369,34,0
10369,51,0
10369,19,0
10370,41,0
10370,28,0
10370,46,0
10370,18,0
10371,47,0
10371,17,0
10371,42,0
10371,22,0
10372,36,0
10372,23,0
10372,42,0
10372,21,0
10373,36,0
10373,25,0
10373,48,0
10373,36,0
10374,32,0
10374,31,0
10374,34,0
10374,34,0
10375,33,0
10375,24,0
10375,25,0
10375,22,0
10376,19,0
10376,28,0
10376,20,0
10376,35,0
10377,25,0
10377,34,0
10377,27,0
10377,35,0
10378,32,0
10378,27,0
10378,31,0
10378,25,0
10379,17,0
10379,33,0
10379,16,0
10379,27,0
10380,24,0
10380,34,0
10380,17,0
10380,29,0
10381,19,0
10381,35,0
10381,13,0
10381,29,0
10382,17,0
10382,21,0
10382,11,0
10382,33,0
10383,15,0
10383,35,0
10383,9,0
10383,36,0
10384,9,0
10384,38,0
10384,10,0
10384,25,0
10385,10,0
10385,22,0
10385,10,0
10385,31,0
10386,12,0
10386,38,0
10386,9,0
10386,24,0
10387,8,0
10387,30,0
10387,10,0
10387,24,0
10388,4,0
10388,32,0
10388,6,0
10388,34,0
10389,7,0
10389,32,0
10389,7,0
10389,29,0
10390,6,0
10390,30,0
10390,6,0
10390,25,0
10391,3,0
10391,31,0
10391,1,0
10391,33,0
10392,9,0
10392,25,0
10392,2,0
10392,26,0
10393,2,0
10393,35,0
10393,1,0
10393,30,0
10394,4,0
10394,33,0
10394,25,0
10395,19,0
10395,25,0
10396,1,0
10396,30,0
10396,31,0
10397,18,0
10397,1,0
10397,22,0
10398,15,0
10398,1,0
10398,22,0
10399,2,0
10399,31,0
10399,2,0
10399,24,0
10400,3,0
10400,15,0
10400,2,0
10400,18,0
10401,1,0
10401,18,0
10401,3,0
10401,15,0
10402,2,0
10402,16,0
10402,5,0
10402,22,0
10403,3,0
10403,11,0
10403,21,0
10404,2,0
10404,17,0
10404,4,0
10404,12,0
10405,7,0
10405,14,0
10405,4,0
10405,14,0
10406,3,0
10406,13,0
10406,7,0
10406,16,0
10407,4,0
10407,8,0
10407,4,0
10407,16,0
10408,7,0
10408,11,0
10408,7,0
10408,16,0
10409,4,0
10409,8,0
10409,5,0
10409,6,0
10410,7,0
10410,15,0
10410,5,0
10410,8,0
10411,2,0
10411,5,0
10411,2,0
10411,7,0
10412,2,0
10412,6,0
10412,7,0
10412,5,0
10413,2,0
10413,7,0
10413,4,0
10413,2,0
10414,6,0
10414,9,0
10414,7,0
10414,7,0
10415,4,0
10415,4,0
10415,4,0
10415,6,0
10416,5,0
10416,5,0
10416,6,0
10416,5,0
10417,4,0
10417,3,0
10417,8,0
10417,1,0
10418,9,0
10418,3,0
10418,5,0
10418,3,0
10419,3,0
10419,6,0
10419,4,0
10419,3,0
10420,6,0
10420,4,0
10420,1,0
10420,8,0
10421,5,0
10421,2,0
10421,7,0
10421,2,0
10422,7,0
10422,1,0
10422,7,0
10422,3,0
10423,6,0
10423,1,0
10423,11,0
10423,2,0
10424,4,0
10424,4,0
10424,6,0
10424,1,0
10425,7,0
10425,2,0
10425,4,0
10426,6,0
10426,2,0
10426,5,0
10427,4,0
10427,3,0
10427,4,0
10428,6,0
10428,2,0
10428,6,0
10428,1,0
10429,8,0
10429,3,0
10430,4,0
10430,1,0
10430,5,0
10430,1,0
10431,4,0
10431,3,0
10432,6,0
10432,1,0
10432,5,0
10433,5,0
10433,1,0
10433,2,0
10434,4,0
10434,5,0
10435,6,0
10435,5,0
10436,4,0
10437,1,0
10437,5,0
10438,4,0
10438,5,0
10439,2,0
10439,2,0
10440,1,0
10440,4,0
10441,2,0
10441,3,0
10442,3,0
10442,1,0
10443,3,0
10443,1,0
10443,1,0
10444,2,0
10445,4,0
10445,3,0
10446,2,0
10446,3,0
10446,1,0
10447,1,0
10448,3,0
10448,1,0
10449,2,0
10449,1,0
10449,1,0
10450,2,0
10450,1,0
10451,1,0
10452,1,0
10453,2,0
10453,2,0
10454,1,0
10454,2,0
10454,1,0
10455,1,0
10455,3,0
10455,1,0
10456,1,0
10456,1,0
10456,3,0
10457,2,0
10457,1,0
10457,1,0
10457,1,0
10458,1,0
10459,1,0
10459,1,0
10459,1,0
10460,1,0
10461,1,0
10462,1,0
10462,2,0
10462,1,0
10463,1,0
10463,2,0
10464,1,0
10464,1,0
10465,1,0
10465,1,0
10467,1,0
10467,3,0
10468,1,0
10468,1,0
10469,1,0
10471,1,0
10475,1,0
10475,2,0
10476,2,0
10476,1,0
10476,1,0
10478,2,0
10478,3,0
10479,1,0
10480,1,0
10480,1,0
10481,1,0
10484,1,0
10484,1,0
10487,1,0
10487,1,0
10488,1,0
10488,1,0
10489,1,0
10489,1,0
10491,1,0
10493,1,0
10494,1,0
10496,1,0
10497,2,0
10498,1,0
10500,1,0
10502,1,0
10503,1,0
10506,1,0
10506,1,0
10507,1,0
10509,1,0
10509,1,0
10513,2,0
10518,1,0
10520,1,0
10526,1,0
10530,1,0
10534,1,0
10537,1,0
10538,1,0
10541,1,0
10542,1,0
10545,1,0
10562,1,0
10563,1,0
10564,1,0
10565,1,0
10565,1,0
10570,1,0
10571,1,0
10580,1,0
10582,1,0
10587,1,0
10601,1,0
10603,1,0
10607,1,0
10613,1,0
10619,2,0
10628,1,0
10630,1,0
10640,1,0
10650,1,0
10655,1,0
10662,1,0
10666,1,0
10681,1,0
10683,1,0
10690,1,0
10694,1,0
10694,1,0
10701,1,0
10703,1,0
10704,1,0
10705,1,0
10711,1,0
10719,1,0
10721,1,0
10723,1,0
10725,1,0
10727,1,0
10732,0,1
10734,1,0
10734,1,0
10738,1,0
10739,1,0
10740,1,0
10741,1,0
10743,1,0
10747,1,0
10751,1,0
10753,1,0
10754,2,0
10754,1,0
10757,1,0
10760,1,0
10761,1,0
10762,2,0
10763,1,0
10765,2,0
10768,1,0
10769,1,0
10769,1,0
10771,1,0
10772,1,0
10790,1,0
10790,1,0
10798,1,0
10800,1,0
10801,1,0
10801,1,0
10804,1,0
10807,1,0
10809,1,0
10817,1,0
10825,1,0
10826,1,0
10827,1,0
10829,1,0
10829,1,0
10831,1,0
10836,1,0
10840,1,0
10842,1,0
10844,1,0
10844,1,0
10845,1,0
10849,1,0
10851,1,0
10856,1,0
10859,1,0
10862,1,0
10862,1,0
10867,1,0
10867,1,0
10869,1,0
10870,1,0
10873,2,0
10874,1,0
10874,1,0
10874,1,0
10875,1,0
10877,1,0
10878,1,0
10883,1,0
10886,1,0
10886,1,0
10887,1,0
10887,1,0
10887,1,0
10888,1,0
10889,1,0
10890,1,0
10891,1,0
10893,1,0
10895,2,0
10897,1,0
10897,1,0
10900,1,0
10900,1,0
10901,1,0
10902,1,0
10902,1,0
10903,1,0
10904,1,0
10912,1,0
10914,1,0
10915,1,0
10916,1,0
10916,1,0
10917,1,0
10918,1,0
10919,1,0
10920,1,0
10920,1,0
10921,1,0
10921,1,0
10922,1,0
10922,1,0
10924,1,0
10925,2,0
10925,2,0
10925,1,0
10926,1,0
10928,1,0
10929,1,0
10930,1,0
10930,1,0
10932,1,0
10937,2,0
10941,1,0
10942,1,0
10943,1,0
10944,1,0
10946,1,0
10948,1,0
10950,1,0
10952,1,0
10952,1,0
10953,1,0
10954,1,0
10955,1,0
10957,1,0
10957,1,0
10958,2,0
10959,2,0
10959,1,0
10960,2,0
10961,1,0
10964,1,0
10964,1,0
10965,1,0
10966,1,0
10968,1,0
10969,1,0
10970,1,0
10975,1,0
10982,1,0
10984,3,0
10986,1,0
10987,1,0
10988,1,0
10991,1,0
10992,1,0
10992,2,0
10995,1,0
10996,1,0
10998,1,0
10999,1,0
11000,1,0
11001,1,0
11001,1,0
11006,1,0
11007,1,0
11008,1,0
11009,1,0
11010,1,0
11011,1,0
11011,1,0
11013,1,0
11014,1,0
11017,1,0
11020,1,0
11027,1,0
11032,1,0
11033,1,0
11041,1,0
11045,1,0
11047,1,0
11048,1,0
11052,1,0
11056,1,0
11057,1,0
11063,1,0
11069,1,0
11075,1,0
11076,1,0
11078,1,0
11078,1,0
11084,2,0
11086,1,0
11088,1,0
11089,1,0
11091,1,0
11093,1,0
11095,1,0
11095,1,0
11097,1,0
11100,1,0
11102,1,0
11102,1,0
11108,1,0
11109,1,0
11115,1,0
11119,1,0
11119,1,0
11120,1,0
11122,1,0
11122,1,0
11125,1,0
11126,1,0
11126,1,0
11127,1,0
11129,1,0
11134,1,0
11136,1,0
11137,2,0
11140,1,0
11146,1,0
11147,2,0
11149,1,0
11150,1,0
11151,2,0
11152,1,0
11154,1,0
11156,1,0
11161,1,0
11162,1,0
11165,1,0
11165,1,0
11167,1,0
11170,1,0
11172,1,0
11172,1,0
11176,1,0
11177,1,0
11180,1,0
11181,1,0
11181,1,0
11182,1,0
11183,2,0
11184,1,0
11187,2,0
11190,1,0
11192,2,0
11193,1,0
11194,1,0
11195,1,0
11201,1,0
11202,1,0
11208,1,0
11210,1,0
11210,1,0
11214,1,0
11216,1,0
11224,1,0
11228,1,0
11229,1,0
11232,1,0
11239,1,0
11240,1,0
11243,1,0
11243,1,0
11246,1,0
11246,1,0
11256,2,0
11264,1,0
11268,2,0
11276,1,0
11284,1,0
11287,1,0
11294,1,0
11298,1,0
11312,1,0
11317,1,0
11320,1,0
11320,1,0
11324,1,0
11326,1,0
11328,1,0
11333,1,0
11350,1,0
11361,1,0
11390,1,0
11402,1,0
11408,1,0
11428,1,0
11441,1,0
11473,1,0
11475,1,0
11485,1,0
11487,1,0
11494,1,0
11499,1,0
11514,1,0
11528,1,0
11530,1,0
11539,1,0
11551,1,0
11573,1,0
11579,1,0
11584,1,0
11585,1,0
11587,1,0
11590,0,1
11593,1,0
11595,1,0
11606,1,0
11608,1,0
11610,1,0
11614,1,0
11619,1,0
11625,1,0
11629,1,0
11631,1,0
11633,1,0
11640,1,0
11641,1,0
11641,1,0
11643,1,0
11646,1,0
11650,1,0
11651,1,0
11652,1,0
11655,1,0
11656,1,0
11656,1,0
11661,1,0
11664,1,0
11666,1,0
11667,1,0
11667,1,0
11670,1,0
11671,1,0
11672,1,0
11672,1,0
11673,1,0
11676,1,0
11678,1,0
11683,1,0
11684,1,0
11685,1,0
11687,1,0
11688,1,0
11694,1,0
11696,1,0
11697,1,0
11699,1,0
11699,1,0
11700,1,0
11704,1,0
11704,1,0
11709,1,0
11715,1,0
11715,1,0
11716,1,0
11717,1,0
11718,1,0
11723,0,1
11726,1,0
11727,1,0
11728,2,0
11731,1,0
11736,1,0
11737,1,0
11740,1,0
11740,1,0
11744,2,0
11744,1,0
11746,1,0
11747,1,0
11748,1,0
11751,1,0
11752,1,0
11756,1,0
11758,1,0
11760,1,0
11761,1,0
11762,1,0
11762,1,0
11764,1,0
11766,1,0
11771,1,0
11772,1,0
11774,1,0
11778,1,0
11781,1,0
11781,1,0
11783,1,0
11784,1,0
11785,1,0
11786,1,0
11789,1,0
11792,1,0
11794,1,0
11796,1,0
11796,1,0
11797,1,0
11804,1,0
11807,1,0
11810,1,0
11812,1,0
11814,1,0
11815,1,0
11817,1,0
11820,1,0
11822,1,0
11823,1,0
11830,1,0
11831,1,0
11836,1,0
11837,2,0
11838,1,0
11839,1,0
11842,1,0
11844,1,0
11845,1,0
11848,1,0
11851,1,0
11851,1,0
11856,1,0
11857,1,0
11859,1,0
11860,1,0
11862,1,0
11863,1,0
11866,2,0
11866,1,0
11867,1,0
11868,1,0
11872,1,0
11872,1,0
11874,1,0
11877,1,0
11881,1,0
11882,1,0
11886,1,0
11890,1,0
11892,2,0
11893,1,0
11894,1,0
11896,1,0
11897,1,0
11899,1,0
11907,1,0
11915,1,0
11916,1,0
11921,1,0
11924,1,0
11928,1,0
11929,1,0
11932,1,0
11933,1,0
11940,1,0
11942,1,0
11945,1,0
11946,1,0
11954,1,0
11956,1,0
11961,1,0
11970,1,0
11970,1,0
11972,1,0
11973,1,0
11973,1,0
11973,1,0
11977,1,0
11987,1,0
11995,1,0
11997,1,0
12004,1,0
12008,1,0
12009,1,0
12016,1,0
12018,1,0
12019,1,0
12026,1,0
12035,1,0
12043,1,0
12062,1,0
12084,1,0
12090,1,0
12098,1,0
12099,1,0
12143,1,0
12155,1,0
12303,1,0
12712,0,1


==> data/zram_bytewise_0.csv <==
Char,Latency_ns
48,1192
49,1227
50,1176
51,1181
52,1216
53,1210
54,1219
55,1214
56,1248
57,1223
65,1180
66,1280
67,1256
68,1277
69,1227
70,1243
71,1198
72,1252
73,1256
74,1195
75,1176
76,1170
77,1178
78,1233
79,1253
80,1186
81,1255
82,1185
83,17156
84,1185
85,1191
86,1244
87,1172
88,1179
89,1206
90,1173


==> data/zram_bytewise_1.csv <==
Char,Latency_ns
48,1184
49,1180
50,1176
51,1236
52,1188
53,1181
54,1189
55,1188
56,1189
57,1205
65,1185
66,1204
67,1230
68,1175
69,17560
70,1229
71,1173
72,1231
73,1183
74,1248
75,1188
76,1181
77,1222
78,1232
79,1173
80,1176
81,1172
82,1213
83,1231
84,1171
85,1184
86,1183
87,1244
88,1244
89,1181
90,1204


==> data/zram_bytewise_2.csv <==
Char,Latency_ns
48,1186
49,1180
50,1231
51,1198
52,1261
53,1206
54,1281
55,1158
56,17168
57,1213
65,1184
66,1194
67,17355
68,1199
69,1212
70,1199
71,1180
72,1164
73,1175
74,1182
75,1214
76,1182
77,1175
78,1241
79,1183
80,1201
81,1194
82,1182
83,1196
84,1175
85,1253
86,1282
87,1206
88,1228
89,1214
90,1251


==> data/zram_bytewise_3.csv <==
Char,Latency_ns
48,1263
49,1252
50,1223
51,1194
52,1215
53,1194
54,1220
55,1203
56,1222
57,1226
65,1189
66,1204
67,1196
68,1209
69,1235
70,1227
71,1188
72,1289
73,1174
74,1216
75,1259
76,1173
77,1276
78,1178
79,1238
80,1226
81,1191
82,1246
83,1200
84,1226
85,1194
86,1209
87,1204
88,1194
89,1226
90,1175
104,1163
105,1199
106,1167
107,1195
108,1209
109,1224
110,1199
111,1161
112,1229
113,1176
121,1208
122,1146
123,1247
124,1216
125,1212
126,1239
127,1189
128,1189
129,1201
130,1234
131,1240
132,1214
133,1205
134,1193
135,1217
136,1262
137,1229
138,17250
139,1230
140,1266
141,1242
142,1234
143,1171
144,1191
145,1189
146,1197


==> data/zram_bytewise_4.csv <==
Char,Latency_ns
48,1209
49,1216
50,1203
51,1234
52,1183
53,1214
54,1161
55,1208
56,1257
57,1201
65,1181
66,1194
67,1223
68,1175
69,17206
70,1211
71,1243
72,1173
73,1229
74,1215
75,1191
76,1243
77,1191
78,1209
79,1165
80,1203
81,1215
82,1191
83,1212
84,1172
85,1172
86,1169
87,1179
88,1183
89,1239
90,1182


==> data/zram_bytewise_5.csv <==
Char,Latency_ns
48,3229
49,3219
50,3193
51,3182
52,3198
53,3274
54,3292
55,3245
56,3256
57,3267
65,3236
66,3238
67,3228
68,3257
69,3262
70,3182
71,3252
72,3272
73,3248
74,3298
75,3277
76,3273
77,3252
78,3186
79,3265
80,3251
81,3218
82,3267
83,3194
84,7050
85,3220
86,3211
87,3235
88,3280
89,3247
90,3256


==> data/zram_dict_attack_medians.csv <==
index;guess;latency
1;9Q7Lwt;1522.875
2;XYwU01;1559.875
3;M2Kbzy;1560.625
4;CMwtMT;1561.125
5;hImlPH;1509.875
6;yVcKJE;1523.5
7;Ci5Le1;1545.5
8;KdbH4p;1534.75
9;lDbdf7;1627.625
10;RutQZU;1493.125
11;BTOjiZ;1551.125
12;Mrhi1m;1583.875
13;LiPrmg;1478.25
14;qBc2Ph;1542.25
15;hR77UK;1547.375
16;Aspido;1554.0
17;vxuY7x;1503.125
18;fbZOvx;1546.75
19;Eug1XA;1547.0
20;maTlc5;1520.125
21;1zOcxh;1510.0
22;ZSzV0G;1530.625
23;udJ7Vu;1532.0
24;d60yNF;1510.5
25;lMP6Pv;1459.375
26;6frjrs;1544.75
27;MSe1Ni;1545.0
28;9Nnf3V;1607.625
29;Kc77ii;1625.25
30;th2ywH;1572.375
31;1paPd6;1627.75
32;9YkXPF;1586.75
33;IGEfbv;1648.625
34;JwZLEV;1516.75
35;nvnC53;1565.25
36;Z8C0dJ;1621.75
37;wTvL6R;1504.625
38;jTM1Wu;1537.75
39;GUHIXI;1560.875
40;ZEuOEN;1571.5
41;mm3A9H;1556.75
42;PzAEEh;1460.5
43;CsmWrk;1469.75
44;enON8R;1519.125
45;SECRET;15733.875
46;GssWf3;1799.125
47;jRzeSA;1480.875
48;PsFoAY;1539.0
49;2SbPjK;1539.5
50;nzpbUp;1589.75
51;xMyQPn;1497.75
52;WDCyAE;1550.625
53;eQknBt;1599.75
54;0cSY6Q;1629.0
55;uEG3vc;1596.625
56;rtbpmw;1691.625
57;fCYx7Q;1607.875
58;IbQK0m;1614.5
59;SdopmK;1480.375
60;2C3bjh;1617.0
61;V9LC6J;1712.75
62;pBsugv;1608.625
63;p1LzoH;1576.375
64;IRqJHI;1550.0
65;JgBMD1;1572.625
66;1MUkmq;1548.625
67;ICnuKd;1681.375
68;RiwcNk;1573.25
69;jz22lD;1453.25
70;WtKVt7;1597.5
71;TUArIj;1510.375
72;t8nZR7;1576.125
73;Q8Uon5;1540.0
74;MgCncz;1614.125
75;0NSQFp;1485.125
76;xK1EWG;1479.625
77;5QCf3O;1611.625
78;0HIPM7;1570.375
79;lvEFRO;1559.125
80;b9hL1Z;1631.75
81;xIZE89;1650.875
82;Qy8HJx;1565.25
83;whJdr8;1476.25
84;1ei466;1583.875
85;9g2qRM;1469.5
86;SC1bF9;1756.125
87;RxBWe8;1540.25
88;Y1usIW;1522.25
89;V8bfgv;1579.5
90;WUkbmJ;1554.125
91;stOD7E;1438.875
92;c0W0Kx;1553.625
93;s2Vjs0;1551.0
94;0rbqQI;1588.25
95;cGiFUQ;1619.5
96;p8O9M3;1570.0
97;vvdXhl;1532.25
98;akfNT4;1546.5
99;xmSjmy;1589.875
100;e4gvLN;1630.5

